Inexact inner-outer Golub-Kahan bidiagonalization method: A relaxation strategy

We study an inexact inner-outer generalized Golub-Kahan algorithm for the solution of saddle-point problems with a two-times-two block structure. In each outer iteration, an inner system has to be solved which in theory has to be done exactly. Whenever the system is getting large, an inner exact solver is, however, no longer efficient or even feasible and iterative methods must be used. We focus this article on a numerical study showing the influence of the accuracy of an inner iterative solution on the accuracy of the solution of the block system. Emphasis is further given on reducing the computational cost, which is defined as the total number of inner iterations. We develop relaxation techniques intended to dynamically change the inner tolerance for each outer iteration to further minimize the total number of inner iterations. We illustrate our findings on a Stokes problem and validate them on a mixed formulation of the Poisson problem.

==> Inexact numerical GKB-arxiv/images/csv/ErrVsZeta.csv <==
velocity error in energy normX	velocity error in energy normY	zetaX	zetaY
1	7.37016012414001	1	1
2	7.18652332437035	2	1.63497485110458
3	6.94173376131604	3	1.85969080191413
4	6.70458458982922	4	1.79894777323286
5	6.46209754380934	5	1.78682675614304
6	6.22962417914605	6	1.71769824250522
7	5.95561284332138	7	1.82726382163781
8	5.68632007538881	8	1.7706180671632
9	5.41798944285547	9	1.72615943553206
10	5.08948827304725	10	1.85788016874277
11	4.79322237764773	11	1.71111370747312
12	4.44010830620824	12	1.80566303354848
13	4.07018891444118	13	1.77429534509321
14	3.66894513927633	14	1.76218028709333
15	3.23001514656509	15	1.74016108104378
16	2.68904019087645	16	1.78943027215116
17	2.10677547139507	17	1.6710578270296
18	1.5637309652221	18	1.41182447750328
19	0.989503722614815	19	1.210841407669
20	0.552806251453894	20	0.820684388435688
21	0.326806445982789	21	0.445861299633195
22	0.200800017387718	22	0.257840660395121
23	0.143973482203029	23	0.139972438019925
24	0.12239420200898	24	0.0758157166572386
25	0.109091743930041	25	0.0554917299398507
26	0.0864614974740502	26	0.0665238156470475
27	0.0632489125651536	27	0.0589505352374405
28	0.0430002152186746	28	0.0463832559424418
29	0.027873265766949	29	0.0327429315171582
30	0.0195168434834319	30	0.0199000443456339
31	0.012740948166087	31	0.014784296377774
32	0.00711765268514703	32	0.0105674396342977
33	0.00429371377260692	33	0.00567670694904227
34	0.00306613608295985	34	0.00300579232180916
35	0.0020392945422876	35	0.00228964369477546
36	0.00126751555117782	36	0.00159753765455666
37	0.000845528964278176	37	0.000944286208225075
38	0.000494724544480266	38	0.000685687140408972
39	0.000286927424271569	39	0.000403019885505092
40	0.00018218151145766	40	0.000221669221323441
41	0.000113015626287661	41	0.000142890067295778
42	6.92574017466e-05	42	8.93081412219983e-05
43	4.51894128339124e-05	43	5.2483375123992e-05
44	2.86311149138163e-05	44	3.49620121139823e-05
45	1.70911264710587e-05	45	2.29702881387567e-05
46	1.17473949436209e-05	46	1.24139162269674e-05
47	8.02935284538391e-06	47	8.57500908704185e-06
48	4.97686053096761e-06	48	6.30090202832089e-06
49	3.45117111031027e-06	49	3.58588325411066e-06
50	2.43698396235178e-06	50	2.44370440126816e-06
51	1.4187417731008e-06	51	1.98142943711232e-06
52	8.00388422466048e-07	52	1.17141222107743e-06
53	5.40011375303151e-07	53	5.90770125599675e-07
54	3.93991805203647e-07	54	3.69300342570794e-07
55	2.67496495644714e-07	55	2.89266602833566e-07
56	1.72065174987932e-07	56	2.04811988583025e-07


==> Inexact numerical GKB-arxiv/images/csv/IFISS20/LSCprec/const.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	7.36E+00	119	239	0.00E+00
2	-3.77E-01	129	368	0.00E+00
3	1.13E-01	129	497	0.00E+00
4	-3.44E-02	129	626	3.95E-01
5	1.08E-02	129	755	1.19E-01
6	-3.22E-03	129	884	3.62E-02
7	9.31E-04	129	1013	1.13E-02
8	-2.83E-04	131	1144	3.36E-03
9	8.58E-05	130	1274	9.77E-04
10	-2.43E-05	129	1403	2.97E-04
11	6.96E-06	130	1533	8.95E-05
12	-2.17E-06	130	1663	2.54E-05
13	6.63E-07	129	1792	7.32E-06
14	-1.78E-07	130	1922	2.27E-06
15	4.42E-08	130	2052	6.88E-07


==> Inexact numerical GKB-arxiv/images/csv/IFISS20/LSCprec/hybrid.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	7.36E+00	119	239	0.00E+00
2	-3.77E-01	129	368	0.00E+00
3	1.13E-01	81	449	0.00E+00
4	-3.44E-02	80	529	3.95E-01
5	1.08E-02	81	610	1.19E-01
6	-3.22E-03	81	691	3.62E-02
7	9.31E-04	72	763	1.13E-02
8	-2.83E-04	63	826	3.36E-03
9	8.58E-05	56	882	9.76E-04
10	-2.43E-05	48	930	2.97E-04
11	6.95E-06	37	967	8.95E-05
12	-2.17E-06	28	995	2.54E-05
13	6.59E-07	21	1016	7.31E-06
14	-1.73E-07	15	1031	2.27E-06
15	4.36E-08	15	1046	6.83E-07


==> Inexact numerical GKB-arxiv/images/csv/IFISS20/LSCprec/z.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	7.36E+00	119	239	0.00E+00
2	-3.77E-01	129	368	0.00E+00
3	1.13E-01	122	490	0.00E+00
4	-3.44E-02	114	604	3.95E-01
5	1.08E-02	105	709	1.19E-01
6	-3.22E-03	98	807	3.62E-02
7	9.31E-04	89	896	1.13E-02
8	-2.83E-04	81	977	3.36E-03
9	8.58E-05	72	1049	9.77E-04
10	-2.43E-05	64	1113	2.97E-04
11	6.96E-06	55	1168	8.95E-05
12	-2.17E-06	45	1213	2.54E-05
13	6.63E-07	38	1251	7.32E-06
14	-1.78E-07	30	1281	2.27E-06
15	4.44E-08	20	1301	6.88E-07


==> Inexact numerical GKB-arxiv/images/csv/IFISS20/LSCprec/zAdaSq.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	7.36E+00	119	239	0.00E+00
2	-3.77E-01	129	368	0.00E+00
3	1.13E-01	81	449	0.00E+00
4	-3.44E-02	97	546	3.95E-01
5	1.08E-02	90	636	1.19E-01
6	-3.22E-03	82	718	3.62E-02
7	9.31E-04	72	790	1.13E-02
8	-2.83E-04	63	853	3.36E-03
9	8.58E-05	56	909	9.77E-04
10	-2.43E-05	48	957	2.97E-04
11	6.95E-06	37	994	8.95E-05
12	-2.17E-06	28	1022	2.54E-05
13	6.59E-07	21	1043	7.31E-06
14	-1.73E-07	15	1058	2.27E-06
15	4.36E-08	15	1073	6.83E-07


==> Inexact numerical GKB-arxiv/images/csv/IFISS20/LSCprec/zOptimal.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	7.36E+00	119	239	0.00E+00
2	-3.77E-01	129	368	0.00E+00
3	1.13E-01	88	456	0.00E+00
4	-3.44E-02	79	535	3.95E-01
5	1.08E-02	71	606	1.19E-01
6	-3.22E-03	62	668	3.62E-02
7	9.31E-04	54	722	1.13E-02
8	-2.83E-04	46	768	3.36E-03
9	8.58E-05	37	805	9.76E-04
10	-2.44E-05	30	835	2.97E-04
11	6.94E-06	20	855	8.95E-05
12	-2.14E-06	15	870	2.54E-05
13	6.02E-07	15	885	7.29E-06
14	-1.57E-07	17	902	2.22E-06
15	4.95E-08	17	919	6.24E-07


==> Inexact numerical GKB-arxiv/images/csv/IFISS20/augLag/const.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	203	203	0.00E+00
1	4.81E+00	198	401	0.00E+00
2	-4.15E+00	202	603	0.00E+00
3	2.02E+00	204	807	0.00E+00
4	-4.25E-01	203	1010	4.64E+00
5	4.71E-02	201	1211	2.06E+00
6	-5.89E-03	201	1412	4.27E-01
7	1.38E-03	202	1614	4.75E-02
8	-9.58E-05	201	1815	6.04E-03
9	4.06E-06	199	2014	1.38E-03
10	-3.11E-07	196	2210	9.58E-05
11	2.47E-08	195	2405	4.07E-06
12	-1.58E-09	196	2601	3.12E-07


==> Inexact numerical GKB-arxiv/images/csv/IFISS20/augLag/hybrid.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	203	203	0.00E+00
1	4.81E+00	198	401	0.00E+00
2	-4.15E+00	202	603	0.00E+00
3	2.02E+00	204	807	0.00E+00
4	-4.25E-01	203	1010	4.64E+00
5	4.71E-02	173	1183	2.06E+00
6	-5.89E-03	144	1327	4.27E-01
7	1.38E-03	107	1434	4.75E-02
8	-9.57E-05	107	1541	6.04E-03
9	4.06E-06	29	1570	1.38E-03
10	-3.80E-07	7	1577	9.58E-05
11	3.59E-07	35	1612	4.10E-06
12	-5.17E-07	33	1645	7.35E-07
13	1.87E-07	16	1661	6.56E-07


==> Inexact numerical GKB-arxiv/images/csv/IFISS20/augLag/z.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	203	203	0.00E+00
1	4.81E+00	198	401	0.00E+00
2	-4.15E+00	202	603	0.00E+00
3	2.02E+00	204	807	0.00E+00
4	-4.25E-01	203	1010	4.64E+00
5	4.71E-02	195	1205	2.06E+00
6	-5.89E-03	178	1383	4.27E-01
7	1.38E-03	160	1543	4.75E-02
8	-9.58E-05	153	1696	6.04E-03
9	4.06E-06	103	1799	1.38E-03
10	-3.11E-07	46	1845	9.58E-05
11	2.47E-08	24	1869	4.07E-06
12	-1.83E-09	17	1886	3.12E-07


==> Inexact numerical GKB-arxiv/images/csv/IFISS20/augLag/zAdaSq.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	203	203	0.00E+00
1	4.81E+00	198	401	0.00E+00
2	-4.15E+00	202	603	0.00E+00
3	2.02E+00	204	807	0.00E+00
4	-4.25E-01	203	1010	4.64E+00
5	4.71E-02	173	1183	2.06E+00
6	-5.89E-03	144	1327	4.27E-01
7	1.38E-03	107	1434	4.75E-02
8	-9.57E-05	107	1541	6.04E-03
9	4.06E-06	29	1570	1.38E-03
10	-3.80E-07	7	1577	9.58E-05
11	3.59E-07	35	1612	4.10E-06
12	-5.11E-07	46	1658	7.31E-07
13	1.72E-07	49	1707	6.48E-07


==> Inexact numerical GKB-arxiv/images/csv/IFISS20/augLag/zOptimal.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	203	203	0.00E+00
1	4.81E+00	198	401	0.00E+00
2	-4.15E+00	202	603	0.00E+00
3	2.02E+00	204	807	0.00E+00
4	-4.25E-01	203	1010	4.64E+00
5	4.71E-02	155	1165	2.06E+00
6	-5.89E-03	135	1300	4.27E-01
7	1.38E-03	98	1398	4.75E-02
8	-9.57E-05	66	1464	6.04E-03
9	4.07E-06	29	1493	1.38E-03
10	-4.34E-07	15	1508	9.58E-05
11	4.58E-07	31	1539	4.12E-06
12	-4.98E-07	30	1569	8.04E-07
13	4.45E-07	30	1599	8.10E-07
14	-1.64E-07	17	1616	6.88E-07
15	1.24E-07	31	1647	4.90E-07


==> Inexact numerical GKB-arxiv/images/csv/IFISS20/deflated/const.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	1.15E+00	127	247	0.00E+00
2	-7.80E-01	126	373	0.00E+00
3	4.79E-01	123	496	0.00E+00
4	-2.97E-01	125	621	9.62E-01
5	1.61E-01	125	746	5.86E-01
6	-1.02E-01	123	869	3.53E-01
7	5.48E-02	124	993	1.98E-01
8	-3.26E-02	125	1118	1.20E-01
9	1.66E-02	126	1244	6.59E-02
10	-9.84E-03	124	1368	3.79E-02
11	5.24E-03	124	1492	2.00E-02
12	-3.13E-03	124	1616	1.16E-02
13	2.05E-03	122	1738	6.44E-03
14	-1.73E-03	124	1862	4.12E-03
15	1.17E-03	124	1986	2.92E-03
16	-7.08E-04	126	2112	2.20E-03
17	4.27E-04	126	2238	1.43E-03
18	-2.29E-04	125	2363	8.58E-04
19	1.27E-04	125	2488	5.01E-04
20	-9.35E-05	122	2610	2.78E-04
21	7.02E-05	124	2734	1.73E-04
22	-4.15E-05	125	2859	1.24E-04
23	2.42E-05	124	2983	8.51E-05
24	-1.77E-05	124	3107	5.12E-05
25	1.12E-05	122	3229	3.20E-05
26	-8.72E-06	124	3353	2.26E-05
27	5.72E-06	124	3477	1.53E-05
28	-3.14E-06	124	3601	1.09E-05
29	1.84E-06	124	3725	6.78E-06
30	-1.27E-06	120	3845	3.85E-06
31	8.91E-07	124	3969	2.41E-06
32	-5.01E-07	124	4093	1.63E-06
33	3.23E-07	122	4215	1.07E-06
34	-2.29E-07	124	4339	6.38E-07
35	1.27E-07	121	4460	4.15E-07
36	-8.32E-08	122	4582	2.75E-07
37	5.94E-08	123	4705	1.63E-07
38	-3.69E-08	124	4829	1.09E-07


==> Inexact numerical GKB-arxiv/images/csv/IFISS20/deflated/hybrid.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	1.15E+00	127	247	0.00E+00
2	-7.80E-01	126	373	0.00E+00
3	4.79E-01	116	489	0.00E+00
4	-2.97E-01	113	602	9.62E-01
5	1.61E-01	110	712	5.86E-01
6	-1.02E-01	103	815	3.53E-01
7	5.48E-02	102	917	1.98E-01
8	-3.26E-02	96	1013	1.20E-01
9	1.66E-02	95	1108	6.59E-02
10	-9.84E-03	87	1195	3.79E-02
11	5.24E-03	85	1280	2.00E-02
12	-3.13E-03	79	1359	1.16E-02
13	2.05E-03	75	1434	6.44E-03
14	-1.73E-03	74	1508	4.12E-03
15	1.17E-03	75	1583	2.92E-03
16	-7.08E-04	73	1656	2.20E-03
17	4.27E-04	68	1724	1.43E-03
18	-2.29E-04	63	1787	8.58E-04
19	1.27E-04	57	1844	5.01E-04
20	-9.35E-05	52	1896	2.78E-04
21	7.02E-05	52	1948	1.73E-04
22	-4.15E-05	53	2001	1.24E-04
23	2.42E-05	45	2046	8.51E-05
24	-1.76E-05	40	2086	5.12E-05
25	1.12E-05	40	2126	3.20E-05
26	-8.64E-06	37	2163	2.26E-05
27	5.80E-06	37	2200	1.53E-05
28	-3.31E-06	35	2235	1.09E-05
29	1.88E-06	27	2262	6.94E-06
30	-1.28E-06	24	2286	4.02E-06
31	8.95E-07	24	2310	2.44E-06
32	-5.02E-07	21	2331	1.64E-06
33	3.25E-07	16	2347	1.08E-06
34	-2.32E-07	15	2362	6.42E-07
35	1.33E-07	13	2375	4.21E-07
36	-8.43E-08	12	2387	2.80E-07
37	7.06E-08	12	2399	1.72E-07
38	-5.25E-08	12	2411	1.22E-07


==> Inexact numerical GKB-arxiv/images/csv/IFISS20/deflated/z.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	1.15E+00	127	247	0.00E+00
2	-7.80E-01	126	373	0.00E+00
3	4.79E-01	122	495	0.00E+00
4	-2.97E-01	120	615	9.62E-01
5	1.61E-01	116	731	5.86E-01
6	-1.02E-01	110	841	3.53E-01
7	5.48E-02	108	949	1.98E-01
8	-3.26E-02	105	1054	1.20E-01
9	1.66E-02	102	1156	6.59E-02
10	-9.84E-03	96	1252	3.79E-02
11	5.24E-03	91	1343	2.00E-02
12	-3.13E-03	89	1432	1.16E-02
13	2.05E-03	82	1514	6.44E-03
14	-1.73E-03	79	1593	4.12E-03
15	1.17E-03	79	1672	2.92E-03
16	-7.08E-04	79	1751	2.20E-03
17	4.27E-04	74	1825	1.43E-03
18	-2.29E-04	71	1896	8.58E-04
19	1.27E-04	66	1962	5.01E-04
20	-9.35E-05	59	2021	2.78E-04
21	7.02E-05	59	2080	1.73E-04
22	-4.15E-05	57	2137	1.24E-04
23	2.42E-05	53	2190	8.51E-05
24	-1.76E-05	48	2238	5.12E-05
25	1.12E-05	45	2283	3.20E-05
26	-8.66E-06	43	2326	2.26E-05
27	5.77E-06	42	2368	1.53E-05
28	-3.26E-06	40	2408	1.09E-05
29	1.87E-06	34	2442	6.89E-06
30	-1.27E-06	31	2473	3.97E-06
31	8.92E-07	29	2502	2.43E-06
32	-5.01E-07	26	2528	1.63E-06
33	3.23E-07	22	2550	1.07E-06
34	-2.29E-07	21	2571	6.39E-07
35	1.28E-07	18	2589	4.17E-07
36	-8.24E-08	13	2602	2.75E-07
37	6.46E-08	12	2614	1.65E-07
38	-4.54E-08	11	2625	1.14E-07


==> Inexact numerical GKB-arxiv/images/csv/IFISS20/deflated/zAdaSq.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	1.15E+00	127	247	0.00E+00
2	-7.80E-01	126	373	0.00E+00
3	4.79E-01	116	489	0.00E+00
4	-2.97E-01	113	602	9.62E-01
5	1.61E-01	110	712	5.86E-01
6	-1.02E-01	103	815	3.53E-01
7	5.48E-02	102	917	1.98E-01
8	-3.26E-02	96	1013	1.20E-01
9	1.66E-02	95	1108	6.59E-02
10	-9.84E-03	87	1195	3.79E-02
11	5.24E-03	85	1280	2.00E-02
12	-3.13E-03	79	1359	1.16E-02
13	2.05E-03	75	1434	6.44E-03
14	-1.73E-03	74	1508	4.12E-03
15	1.17E-03	78	1586	2.92E-03
16	-7.08E-04	73	1659	2.20E-03
17	4.27E-04	68	1727	1.43E-03
18	-2.29E-04	63	1790	8.58E-04
19	1.27E-04	57	1847	5.01E-04
20	-9.35E-05	52	1899	2.78E-04
21	7.02E-05	53	1952	1.73E-04
22	-4.15E-05	53	2005	1.24E-04
23	2.42E-05	45	2050	8.51E-05
24	-1.76E-05	40	2090	5.12E-05
25	1.12E-05	40	2130	3.20E-05
26	-8.64E-06	37	2167	2.26E-05
27	5.79E-06	38	2205	1.53E-05
28	-3.31E-06	35	2240	1.09E-05
29	1.88E-06	27	2267	6.93E-06
30	-1.28E-06	24	2291	4.01E-06
31	8.95E-07	24	2315	2.44E-06
32	-5.02E-07	21	2336	1.64E-06
33	3.25E-07	16	2352	1.08E-06
34	-2.32E-07	15	2367	6.42E-07
35	1.33E-07	13	2380	4.21E-07
36	-8.44E-08	12	2392	2.80E-07
37	7.05E-08	12	2404	1.72E-07
38	-5.24E-08	12	2416	1.22E-07


==> Inexact numerical GKB-arxiv/images/csv/IFISS20/deflated/zOptimal.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	1.15E+00	127	247	0.00E+00
2	-7.80E-01	126	373	0.00E+00
3	4.79E-01	106	479	0.00E+00
4	-2.97E-01	104	583	9.62E-01
5	1.61E-01	100	683	5.86E-01
6	-1.02E-01	95	778	3.53E-01
7	5.48E-02	92	870	1.98E-01
8	-3.26E-02	89	959	1.20E-01
9	1.66E-02	85	1044	6.59E-02
10	-9.84E-03	80	1124	3.79E-02
11	5.24E-03	75	1199	2.00E-02
12	-3.13E-03	71	1270	1.16E-02
13	2.05E-03	66	1336	6.44E-03
14	-1.73E-03	64	1400	4.12E-03
15	1.17E-03	62	1462	2.92E-03
16	-7.08E-04	62	1524	2.20E-03
17	4.27E-04	57	1581	1.43E-03
18	-2.29E-04	52	1633	8.58E-04
19	1.27E-04	48	1681	5.01E-04
20	-9.35E-05	44	1725	2.78E-04
21	7.02E-05	42	1767	1.73E-04
22	-4.15E-05	40	1807	1.24E-04
23	2.42E-05	37	1844	8.51E-05
24	-1.76E-05	32	1876	5.12E-05
25	1.11E-05	29	1905	3.20E-05
26	-8.54E-06	28	1933	2.25E-05
27	5.93E-06	26	1959	1.52E-05
28	-3.47E-06	24	1983	1.10E-05
29	1.91E-06	21	2004	7.13E-06
30	-1.29E-06	15	2019	4.17E-06
31	8.99E-07	15	2034	2.48E-06
32	-5.14E-07	11	2045	1.65E-06
33	3.36E-07	12	2057	1.09E-06
34	-2.57E-07	11	2068	6.65E-07
35	1.81E-07	12	2080	4.60E-07
36	-1.09E-07	10	2090	3.32E-07
37	8.06E-08	10	2100	2.26E-07
38	-6.21E-08	10	2110	1.49E-07


==> Inexact numerical GKB-arxiv/images/csv/IFISS20/original/const.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	1.63E+00	128	248	0.00E+00
2	-1.86E+00	127	375	0.00E+00
3	1.80E+00	124	499	0.00E+00
4	-1.79E+00	126	625	3.14E+00
5	1.72E+00	126	751	3.06E+00
6	-1.83E+00	125	876	3.08E+00
7	1.77E+00	126	1002	3.07E+00
8	-1.73E+00	127	1129	3.07E+00
9	1.86E+00	128	1257	3.09E+00
10	-1.71E+00	127	1384	3.06E+00
11	1.81E+00	125	1509	3.10E+00
12	-1.77E+00	127	1636	3.06E+00
13	1.76E+00	128	1764	3.08E+00
14	-1.74E+00	127	1891	3.05E+00
15	1.79E+00	126	2017	3.06E+00
16	-1.67E+00	126	2143	3.00E+00
17	1.41E+00	127	2270	2.83E+00
18	-1.21E+00	128	2398	2.50E+00
19	8.21E-01	126	2524	2.03E+00
20	-4.46E-01	128	2652	1.53E+00
21	2.58E-01	128	2780	9.69E-01
22	-1.40E-01	127	2907	5.34E-01
23	7.58E-02	127	3034	3.03E-01
24	-5.55E-02	124	3158	1.69E-01
25	6.65E-02	124	3282	1.15E-01
26	-5.90E-02	124	3406	1.05E-01
27	4.64E-02	125	3531	1.00E-01
28	-3.27E-02	124	3655	8.18E-02
29	1.99E-02	121	3776	6.02E-02
30	-1.48E-02	123	3899	4.11E-02
31	1.06E-02	125	4024	2.69E-02
32	-5.67E-03	125	4149	1.90E-02
33	2.99E-03	123	4272	1.24E-02
34	-2.22E-03	123	4395	6.79E-03
35	1.61E-03	123	4518	4.05E-03
36	-1.06E-03	124	4642	2.94E-03
37	7.58E-04	122	4764	2.07E-03
38	-5.17E-04	122	4886	1.40E-03
39	2.76E-04	122	5008	9.59E-04
40	-1.68E-04	123	5131	6.10E-04
41	1.09E-04	124	5255	3.41E-04
42	-6.50E-05	122	5377	2.10E-04
43	3.98E-05	122	5499	1.33E-04
44	-2.81E-05	122	5621	8.12E-05
45	1.59E-05	123	5744	5.13E-05
46	-9.50E-06	119	5863	3.36E-05
47	7.35E-06	121	5984	1.99E-05
48	-4.56E-06	122	6106	1.28E-05
49	2.72E-06	119	6225	9.07E-06
50	-2.19E-06	122	6347	5.74E-06
51	1.51E-06	124	6471	3.80E-06
52	-7.81E-07	124	6595	2.77E-06
53	4.46E-07	123	6718	1.76E-06
54	-3.27E-07	124	6842	9.57E-07
55	2.20E-07	126	6968	5.95E-07


==> Inexact numerical GKB-arxiv/images/csv/IFISS20/original/hybrid.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	1.63E+00	128	248	0.00E+00
2	-1.86E+00	127	375	0.00E+00
3	1.80E+00	124	499	0.00E+00
4	-1.79E+00	126	625	3.14E+00
5	1.72E+00	126	751	3.06E+00
6	-1.83E+00	125	876	3.08E+00
7	1.77E+00	126	1002	3.07E+00
8	-1.73E+00	127	1129	3.07E+00
9	1.86E+00	128	1257	3.09E+00
10	-1.71E+00	127	1384	3.06E+00
11	1.81E+00	125	1509	3.10E+00
12	-1.77E+00	127	1636	3.06E+00
13	1.76E+00	128	1764	3.08E+00
14	-1.74E+00	127	1891	3.05E+00
15	1.79E+00	126	2017	3.06E+00
16	-1.67E+00	126	2143	3.00E+00
17	1.41E+00	127	2270	2.83E+00
18	-1.21E+00	128	2398	2.50E+00
19	8.21E-01	126	2524	2.03E+00
20	-4.46E-01	121	2645	1.53E+00
21	2.58E-01	113	2758	9.69E-01
22	-1.40E-01	109	2867	5.34E-01
23	7.58E-02	104	2971	3.03E-01
24	-5.55E-02	97	3068	1.69E-01
25	6.65E-02	98	3166	1.15E-01
26	-5.90E-02	96	3262	1.05E-01
27	4.64E-02	98	3360	1.00E-01
28	-3.27E-02	97	3457	8.18E-02
29	1.99E-02	93	3550	6.02E-02
30	-1.48E-02	88	3638	4.11E-02
31	1.06E-02	90	3728	2.69E-02
32	-5.67E-03	89	3817	1.90E-02
33	2.99E-03	78	3895	1.24E-02
34	-2.22E-03	76	3971	6.79E-03
35	1.61E-03	75	4046	4.05E-03
36	-1.06E-03	76	4122	2.94E-03
37	7.58E-04	69	4191	2.07E-03
38	-5.17E-04	67	4258	1.40E-03
39	2.76E-04	63	4321	9.59E-04
40	-1.68E-04	57	4378	6.10E-04
41	1.09E-04	55	4433	3.41E-04
42	-6.50E-05	52	4485	2.10E-04
43	3.99E-05	48	4533	1.33E-04
44	-2.81E-05	44	4577	8.12E-05
45	1.59E-05	44	4621	5.13E-05
46	-9.50E-06	34	4655	3.36E-05
47	7.35E-06	33	4688	1.99E-05
48	-4.56E-06	35	4723	1.28E-05
49	2.72E-06	29	4752	9.07E-06
50	-2.18E-06	25	4777	5.74E-06
51	1.50E-06	27	4804	3.79E-06
52	-7.84E-07	25	4829	2.76E-06
53	4.60E-07	18	4847	1.75E-06
54	-3.53E-07	13	4860	9.76E-07
55	2.58E-07	13	4873	6.35E-07


==> Inexact numerical GKB-arxiv/images/csv/IFISS20/original/z.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	1.63E+00	128	248	0.00E+00
2	-1.86E+00	127	375	0.00E+00
3	1.80E+00	124	499	0.00E+00
4	-1.79E+00	126	625	3.14E+00
5	1.72E+00	126	751	3.06E+00
6	-1.83E+00	125	876	3.08E+00
7	1.77E+00	126	1002	3.07E+00
8	-1.73E+00	127	1129	3.07E+00
9	1.86E+00	128	1257	3.09E+00
10	-1.71E+00	127	1384	3.06E+00
11	1.81E+00	125	1509	3.10E+00
12	-1.77E+00	127	1636	3.06E+00
13	1.76E+00	128	1764	3.08E+00
14	-1.74E+00	127	1891	3.05E+00
15	1.79E+00	126	2017	3.06E+00
16	-1.67E+00	126	2143	3.00E+00
17	1.41E+00	127	2270	2.83E+00
18	-1.21E+00	128	2398	2.50E+00
19	8.21E-01	126	2524	2.03E+00
20	-4.46E-01	127	2651	1.53E+00
21	2.58E-01	122	2773	9.69E-01
22	-1.40E-01	117	2890	5.34E-01
23	7.58E-02	113	3003	3.03E-01
24	-5.55E-02	106	3109	1.69E-01
25	6.65E-02	104	3213	1.15E-01
26	-5.90E-02	104	3317	1.05E-01
27	4.64E-02	105	3422	1.00E-01
28	-3.27E-02	102	3524	8.18E-02
29	1.99E-02	98	3622	6.02E-02
30	-1.48E-02	97	3719	4.11E-02
31	1.06E-02	95	3814	2.69E-02
32	-5.67E-03	92	3906	1.90E-02
33	2.99E-03	87	3993	1.24E-02
34	-2.22E-03	82	4075	6.79E-03
35	1.61E-03	81	4156	4.05E-03
36	-1.06E-03	81	4237	2.94E-03
37	7.58E-04	76	4313	2.07E-03
38	-5.17E-04	72	4385	1.40E-03
39	2.76E-04	69	4454	9.59E-04
40	-1.68E-04	66	4520	6.10E-04
41	1.09E-04	63	4583	3.41E-04
42	-6.50E-05	58	4641	2.10E-04
43	3.99E-05	54	4695	1.33E-04
44	-2.81E-05	52	4747	8.12E-05
45	1.59E-05	49	4796	5.13E-05
46	-9.50E-06	42	4838	3.36E-05
47	7.35E-06	39	4877	1.99E-05
48	-4.56E-06	40	4917	1.28E-05
49	2.72E-06	37	4954	9.07E-06
50	-2.19E-06	32	4986	5.74E-06
51	1.51E-06	33	5019	3.80E-06
52	-7.79E-07	30	5049	2.77E-06
53	4.35E-07	24	5073	1.75E-06
54	-3.24E-07	22	5095	9.50E-07
55	2.48E-07	20	5115	5.97E-07


==> Inexact numerical GKB-arxiv/images/csv/IFISS20/original/zAdaSq.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	1.63E+00	128	248	0.00E+00
2	-1.86E+00	127	375	0.00E+00
3	1.80E+00	124	499	0.00E+00
4	-1.79E+00	126	625	3.14E+00
5	1.72E+00	126	751	3.06E+00
6	-1.83E+00	125	876	3.08E+00
7	1.77E+00	126	1002	3.07E+00
8	-1.73E+00	127	1129	3.07E+00
9	1.86E+00	128	1257	3.09E+00
10	-1.71E+00	127	1384	3.06E+00
11	1.81E+00	125	1509	3.10E+00
12	-1.77E+00	127	1636	3.06E+00
13	1.76E+00	128	1764	3.08E+00
14	-1.74E+00	127	1891	3.05E+00
15	1.79E+00	126	2017	3.06E+00
16	-1.67E+00	126	2143	3.00E+00
17	1.41E+00	127	2270	2.83E+00
18	-1.21E+00	128	2398	2.50E+00
19	8.21E-01	126	2524	2.03E+00
20	-4.46E-01	121	2645	1.53E+00
21	2.58E-01	113	2758	9.69E-01
22	-1.40E-01	109	2867	5.34E-01
23	7.58E-02	104	2971	3.03E-01
24	-5.55E-02	97	3068	1.69E-01
25	6.65E-02	99	3167	1.15E-01
26	-5.90E-02	104	3271	1.05E-01
27	4.64E-02	103	3374	1.00E-01
28	-3.27E-02	99	3473	8.18E-02
29	1.99E-02	93	3566	6.02E-02
30	-1.48E-02	88	3654	4.11E-02
31	1.06E-02	91	3745	2.69E-02
32	-5.67E-03	89	3834	1.90E-02
33	2.99E-03	78	3912	1.24E-02
34	-2.22E-03	76	3988	6.79E-03
35	1.61E-03	76	4064	4.05E-03
36	-1.06E-03	76	4140	2.94E-03
37	7.58E-04	69	4209	2.07E-03
38	-5.17E-04	67	4276	1.40E-03
39	2.76E-04	63	4339	9.59E-04
40	-1.68E-04	57	4396	6.10E-04
41	1.09E-04	55	4451	3.41E-04
42	-6.50E-05	52	4503	2.10E-04
43	3.99E-05	48	4551	1.33E-04
44	-2.81E-05	44	4595	8.12E-05
45	1.59E-05	44	4639	5.13E-05
46	-9.50E-06	34	4673	3.36E-05
47	7.35E-06	33	4706	1.99E-05
48	-4.56E-06	37	4743	1.28E-05
49	2.71E-06	29	4772	9.07E-06
50	-2.18E-06	25	4797	5.74E-06
51	1.50E-06	30	4827	3.79E-06
52	-7.88E-07	24	4851	2.76E-06
53	4.69E-07	18	4869	1.76E-06
54	-3.55E-07	13	4882	9.83E-07
55	2.58E-07	15	4897	6.42E-07


==> Inexact numerical GKB-arxiv/images/csv/IFISS20/original/zOptimal.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	1.63E+00	128	248	0.00E+00
2	-1.86E+00	127	375	0.00E+00
3	1.80E+00	124	499	0.00E+00
4	-1.79E+00	126	625	3.14E+00
5	1.72E+00	126	751	3.06E+00
6	-1.83E+00	125	876	3.08E+00
7	1.77E+00	126	1002	3.07E+00
8	-1.73E+00	127	1129	3.07E+00
9	1.86E+00	128	1257	3.09E+00
10	-1.71E+00	127	1384	3.06E+00
11	1.81E+00	125	1509	3.10E+00
12	-1.77E+00	127	1636	3.06E+00
13	1.76E+00	128	1764	3.08E+00
14	-1.74E+00	127	1891	3.05E+00
15	1.79E+00	126	2017	3.06E+00
16	-1.67E+00	126	2143	3.00E+00
17	1.41E+00	127	2270	2.83E+00
18	-1.21E+00	128	2398	2.50E+00
19	8.21E-01	126	2524	2.03E+00
20	-4.46E-01	106	2630	1.53E+00
21	2.58E-01	100	2730	9.69E-01
22	-1.40E-01	97	2827	5.34E-01
23	7.58E-02	92	2919	3.03E-01
24	-5.55E-02	85	3004	1.69E-01
25	6.65E-02	83	3087	1.15E-01
26	-5.90E-02	83	3170	1.05E-01
27	4.64E-02	83	3253	1.00E-01
28	-3.27E-02	82	3335	8.18E-02
29	1.99E-02	76	3411	6.02E-02
30	-1.48E-02	74	3485	4.11E-02
31	1.06E-02	74	3559	2.69E-02
32	-5.67E-03	71	3630	1.90E-02
33	2.99E-03	66	3696	1.24E-02
34	-2.22E-03	62	3758	6.79E-03
35	1.61E-03	61	3819	4.05E-03
36	-1.06E-03	58	3877	2.94E-03
37	7.58E-04	55	3932	2.07E-03
38	-5.17E-04	51	3983	1.40E-03
39	2.76E-04	48	4031	9.58E-04
40	-1.68E-04	44	4075	6.10E-04
41	1.09E-04	41	4116	3.41E-04
42	-6.50E-05	36	4152	2.10E-04
43	3.99E-05	34	4186	1.33E-04
44	-2.81E-05	31	4217	8.12E-05
45	1.59E-05	29	4246	5.13E-05
46	-9.51E-06	23	4269	3.37E-05
47	7.36E-06	21	4290	2.00E-05
48	-4.59E-06	21	4311	1.29E-05
49	2.73E-06	18	4329	9.09E-06
50	-2.17E-06	12	4341	5.76E-06
51	1.55E-06	12	4353	3.82E-06
52	-8.57E-07	12	4365	2.80E-06
53	5.06E-07	11	4376	1.84E-06
54	-3.83E-07	12	4388	1.07E-06
55	3.04E-07	11	4399	7.03E-07


==> Inexact numerical GKB-arxiv/images/csv/constCGtol.csv <==
exactX	exactY	1e-8X	1e-8Y	1e-3X	1e-3Y	1e-7X	1e-7Y	first 2 steps 1e-3 then 1e-14X	first 2 steps 1e-3 then 1e-14Y
1	0.854713556456858	1	0.854713557851471	1	0.854857696516923	1	0.854713570011973	1	0.854857696516923
2	0.833417294288361	2	0.833417296326615	2	0.833607405317477	2	0.833417314175333	2	0.833607405317477
3	0.805029178630415	3	0.805029182269984	3	0.805314627844209	3	0.805029213421972	3	0.805245370999655
4	0.777527115125933	4	0.777527121073012	4	0.777974827773901	4	0.777527171842082	4	0.777776381015414
5	0.749406021145963	5	0.749406030018744	5	0.750041297018834	5	0.749406104089509	5	0.749684424053995
6	0.722446208476216	6	0.722446220798895	6	0.723255788352553	6	0.722446322690643	6	0.722765970114052
7	0.690669259345206	7	0.690669276425872	7	0.691645528294567	7	0.69066941818798	7	0.691015389687853
8	0.659439520027349	8	0.659439542408013	8	0.66067962331802	8	0.659439730364923	8	0.659918172133844
9	0.628321359040901	9	0.62832138682714	9	0.629683256761406	9	0.628321616455315	9	0.62877774679988
10	0.59022525279385	10	0.590225286203111	10	0.591833518667681	10	0.590225566426182	10	0.590691242442099
11	0.555867454204861	11	0.555867492608627	11	0.557730425261484	11	0.555867823146241	11	0.556342069221971
12	0.514917002823694	12	0.514917047730459	12	0.517106762473095	12	0.514917438524323	12	0.515453870392437
13	0.472017647366817	13	0.472017698069033	13	0.474531454578908	13	0.47201813982522	13	0.472579643285021
14	0.425485619798781	14	0.425485673164842	14	0.428542755041281	14	0.425486152924865	14	0.426172916174345
15	0.374583141591147	15	0.374583192908086	15	0.378148272698717	15	0.374583683667836	15	0.375301475506349
16	0.311846563207149	16	0.3118466063884	16	0.316165883212617	16	0.311847043970613	16	0.312790524409264
17	0.244321632838644	17	0.244321664401739	17	0.248680279230767	17	0.244321984134904	17	0.24513320301877
18	0.181345049783793	18	0.181345073470936	18	0.185430964541432	18	0.181345304590281	18	0.182131063683961
19	0.11475222134093	19	0.114752238923524	19	0.117685665345815	19	0.114752405690984	19	0.115353274173382
20	0.0641086474721435	20	0.0641086581292291	20	0.0657797941589834	20	0.0641087645037003	20	0.0644014719579624
21	0.0378995700248193	21	0.0378995758693675	21	0.039052382107359	21	0.0378996471182109	21	0.0380874010735925
22	0.0232866714029611	22	0.0232866748851325	22	0.0243047620533967	22	0.0232867177163191	22	0.0234416281302347
23	0.0166965282892802	23	0.0166965310206042	23	0.0177592682411897	23	0.0166965577085503	23	0.0168473206496151
24	0.014193990622558	24	0.01419399311839	24	0.0153060631557992	24	0.0141940142367055	24	0.0143518817424848
25	0.012651311621999	25	0.0126513138375584	25	0.0138031614381062	25	0.0126513340027582	25	0.0128244396765134
26	0.0100268939558832	26	0.0100268956216965	26	0.0112767330232395	26	0.010026914853555	26	0.010236607792753
27	0.00733494280857286	27	0.00733494427360976	27	0.00880185556091157	27	0.00733495912946218	27	0.00759951912785425
28	0.00498671212821881	28	0.00498671519234895	28	0.00692353830039368	28	0.0049867355230914	28	0.00536034511874009
29	0.00323244783185983	29	0.00323245624339578	29	0.00573277000065101	29	0.00323249821525511	29	0.00376585208263487
30	0.00226335797642964	30	0.00226338510115229	30	0.00513921112103288	30	0.00226351091395446	30	0.0029663509891469
31	0.00147756099409569	31	0.00147769865853055	31	0.00475343365152826	31	0.00147832398807247	31	0.00241568623761341
32	0.000825430402824061	32	0.000825963790809697	32	0.00448360092173422	32	0.000828352422153974	32	0.00207838094450029
33	0.000497939706489195	33	0.000499159006105072	33	0.00436678918295138	33	0.000504317644821785	33	0.00196990857158802
34	0.000355578173595395	34	0.000359044968012571	34	0.00432285339427208	34	0.000369996559369711	34	0.00193815436483372
35	0.000236495905318621	35	0.000250818237877105	35	0.00427886108974901	35	0.000269943302338078	35	0.00191905055354304
36	0.000146993105490769	36	0.000167550823109589	36	0.00421887273772034	36	0.000174458632850388	36	0.00190924205577246
37	9.80555450591122e-05	37	0.000113971580716291	37	0.00415762962535453	37	0.000114924079287919	37	0.0019054244134053
38	5.73729427525249e-05	38	7.25299907578178e-05	38	0.00405274449285809	38	7.27065132448802e-05	38	0.00190293864637025
39	3.32748210504821e-05	39	4.07312694642654e-05	39	0.00391228802441675	39	4.07542618833004e-05	39	0.00190165464193464
40	2.11274931556296e-05	40	2.51638006459937e-05	40	0.00375134449387145	40	2.51774250507231e-05	40	0.00190065298814443
41	1.31063621756518e-05	41	1.59437117263881e-05	41	0.00354813349228098	41	1.59628581853433e-05	41	0.00189906096314979
42	8.03174410877607e-06	42	9.72314758598081e-06	42	0.00336423147835182	42	9.75380913998141e-06	42	0.00189642988990252
43	5.24059221331738e-06	43	6.14743853262867e-06	43	0.00323561879133977	43	6.19520726580167e-06	43	0.0018920684418169
44	3.32033519504685e-06	44	4.05389381728243e-06	44	0.00314869618430003	44	4.1250948111038e-06	44	0.00188515611273461
45	1.98204886242374e-06	45	2.41443704427401e-06	45	0.00308787562701125	45	2.53053466115947e-06	45	0.00187949530195222
46	1.36233915440706e-06	46	1.55992010185453e-06	46	0.00304844991146164	46	1.73234927550284e-06	46	0.0018756662584027
47	9.31159786345328e-07	47	1.10452317892205e-06	47	0.00300546793967014	47	1.33452744190806e-06	47	0.00187230226914207
48	5.77163873343856e-07	48	7.02134756349875e-07	48	0.00296718456456903	48	1.02228119368951e-06	48	0.00187047936526131
49	4.00230481285323e-07	49	4.62146748564683e-07	49	0.00294235493738187	49	8.7089372328792e-07	49	0.00186977599287676
50	2.82615736212794e-07	50	3.38119990064183e-07	50	0.00291918930783815	50	8.07761588147381e-07	50	0.00186922778432072
51	1.64530730154575e-07	51	2.23081818540592e-07	51	0.00290592177585552	51	7.60475082510407e-07	51	0.00186880962338976
52	9.28206203922434e-08	52	1.38186751809279e-07	52	0.00290080967105422	52	7.34200493805409e-07	52	0.00186855072339097
53	6.26248324783001e-08	53	1.0437492421027e-07	53	0.00289747556574474	53	7.24350498921871e-07	53	0.00186825332625181
54	4.56910204620229e-08	54	9.06670561967643e-08	54	0.00289494680086147	54	7.16884333152586e-07	54	0.00186797853615674
55	3.10214265743538e-08	55	8.23764782387213e-08	55	0.00289391856701894	55	7.05369442983522e-07	55	0.001867858854324
56	1.99543069864398e-08	56	7.83257189757372e-08	NaN	NaN	56	6.89610519084641e-07	56	0.0018677980975784
NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	57	0.00186775486875187


==> Inexact numerical GKB-arxiv/images/csv/constCGtolPressure.csv <==
1e-3X	1e-3Y	exactX	exactY	1e-7X	1e-7Y	first 2 steps 1e-3 then 1e-14X	first 2 steps 1e-3 then 1e-14Y	1e-8X	1e-8Y
1	0.99258728899985	1	0.992593656279611	1	0.992593656175268	1	0.99258728899985	1	0.992593656270438
2	0.972778874698474	2	0.972809365464837	2	0.972809364844475	2	0.972778902871108	2	0.972809365388205
3	0.947057533716449	3	0.947107817972855	3	0.947107816080087	3	0.947063441543326	3	0.947107817744227
4	0.914912525654533	4	0.91503337659248	4	0.915033368934136	4	0.914974760189867	4	0.91503337601646
5	0.878732712938186	5	0.878970494470617	5	0.878970479132662	5	0.878926696961133	5	0.878970493246653
6	0.831842451488912	6	0.832305148910194	6	0.832305121245193	6	0.832257958573607	6	0.83230514658203
7	0.782068909560195	7	0.782629328276478	7	0.782629277683676	7	0.782760544416662	7	0.7826293240567
8	0.729791478953735	8	0.730737498832056	8	0.730737402336429	8	0.730795916777104	8	0.730737491242298
9	0.663380967270908	9	0.664774933961141	9	0.664774766553429	9	0.664788836694961	9	0.664774919163042
10	0.602954750076612	10	0.604751846336394	10	0.604751613196035	10	0.60472781152707	10	0.604751823867746
11	0.530469510531487	11	0.532826991343752	11	0.532826666732415	11	0.532831080288392	11	0.532826958799014
12	0.456146842996376	12	0.45925144130396	12	0.459250986706767	12	0.459207084823135	12	0.459251394534123
13	0.3787202627698	13	0.382437798983588	13	0.382437160976192	13	0.382490639501911	13	0.382437730341875
14	0.299074485904699	14	0.303777522123108	14	0.303776629434241	14	0.303739698991115	14	0.303777423543962
15	0.210668892595037	15	0.21653612211689	15	0.216534854958129	15	0.216601054188609	15	0.216535984742713
16	0.130196133887164	16	0.138091452147288	16	0.13808982114957	16	0.137770707748957	16	0.138091281965666
17	0.0703642728482043	17	0.0797605785147031	17	0.0797587595900224	17	0.0792408372132666	17	0.0797603925758707
18	0.0260091138619602	18	0.0350896708001427	18	0.0350878469062382	18	0.0343344658946682	18	0.0350894860481474
19	0.0145039934664733	19	0.0145421739386078	19	0.0145407255081191	19	0.0138583351626408	19	0.0145420278141947
20	0.0160793664972626	20	0.0085718645557657	20	0.00857098326355894	20	0.00826441236657296	20	0.00857177568177165
21	0.0170713986823345	21	0.00647291392728651	21	0.00647246222532261	21	0.00648324452670827	21	0.00647286839350847
22	0.017335154381778	22	0.00566633869192361	22	0.00566606726634105	22	0.00581349252872347	22	0.00566631137553896
23	0.01732710094714	23	0.00517644580059803	23	0.00517622811594184	23	0.00537695898730996	23	0.00517642402954248
24	0.0172061149731789	24	0.00455709985156686	24	0.00455690181966285	24	0.00480476292999852	24	0.00455708009982131
25	0.0169517688838947	25	0.00323991778485761	25	0.00323973957275921	25	0.00360701282420198	25	0.00323990022746352
26	0.0167865660264138	26	0.00204756122436207	26	0.00204740509486054	26	0.00262266033895099	26	0.00204754641402089
27	0.0167028845426544	27	0.00118731164593532	27	0.00118718717053569	27	0.00205794140937275	27	0.00118730015521816
28	0.016658476883771	28	0.000702488892902498	28	0.000702406007992313	28	0.00184472024730506	28	0.000702481370959028
29	0.0166279528987562	29	0.000465317284391285	29	0.000465283468885326	29	0.00177543925061931	29	0.000465315902911912
30	0.0165911260232092	30	0.000271330911704635	30	0.000271444022089235	30	0.00173632933253879	30	0.00027135348928257
31	0.0165465577018518	31	0.000143689873615469	31	0.000144071454680811	31	0.00171571836532344	31	0.000143758554040935
32	0.0165102687169293	32	9.61132829846669e-05	32	9.68651974230922e-05	32	0.00170804943022499	32	9.62528400389207e-05
33	0.0164770056612303	33	7.0960560111071e-05	33	7.3619040753068e-05	33	0.00170463414173385	33	7.15757777380763e-05
34	0.0164111142949243	34	4.47370466469272e-05	34	5.1841144000584e-05	34	0.00170230099020483	34	4.75605884725702e-05
35	0.0162913919572957	35	2.70854623612948e-05	35	3.2247297260731e-05	35	0.00169999294153064	35	3.07408800453759e-05
36	0.016142252551349	36	1.73812329751611e-05	36	2.09916267404496e-05	36	0.00169692157433949	36	2.06476368750504e-05
37	0.0158530672936003	37	9.41402096098782e-06	37	1.24440306869854e-05	37	0.00169244028787854	37	1.22028247389567e-05
38	0.0154505415111108	38	5.60571493265548e-06	38	7.08031667073683e-06	38	0.00168831911051217	38	6.72862972340716e-06
39	0.0149820049197056	39	3.65742605141642e-06	39	4.85695497255069e-06	39	0.00168271109150258	39	4.338144206744e-06
40	0.0144013231866415	40	2.26994834929102e-06	40	3.5245611915526e-06	40	0.00167036479514161	40	2.76894428224117e-06
41	0.0138940545059594	41	1.4299267204839e-06	41	2.77338847503152e-06	41	0.00164665076393114	41	1.71915260935879e-06
42	0.0135455614196781	42	9.55293448032475e-07	42	2.4506085571306e-06	42	0.00160420660942082	42	1.1374241614768e-06
43	0.0133068691840789	43	5.94535190796434e-07	43	2.29482663847606e-06	43	0.00153586465266711	43	7.64125412127442e-07
44	0.0131338838410762	44	3.76202172196328e-07	44	2.21202618284999e-06	44	0.00148045773316265	44	4.92536210242589e-07
45	0.0130152199019573	45	2.72991668851089e-07	45	2.18325603709685e-06	45	0.00144300627352412	45	3.76872704437261e-07
46	0.0128782001645229	46	1.82339932079363e-07	46	2.16580498958929e-06	46	0.00140972097873288	46	3.07873072547909e-07
47	0.0127524760204611	47	1.14189437036873e-07	47	2.15012845758193e-06	47	0.0013910254558722	47	2.54558812118183e-07
48	0.012668246867813	48	8.1516476649886e-08	48	2.1405638433145e-06	48	0.00138291560402665	48	2.3364326274696e-07
49	0.0125876992964146	49	5.38378942055652e-08	49	2.13265882489219e-06	49	0.00137529293135692	49	2.23742218852542e-07
50	0.0125410841184684	50	2.77434457980461e-08	50	2.12184593232362e-06	50	0.00136846558649304	50	2.16135045138292e-07
51	0.012522973808721	51	1.6279046880081e-08	51	2.11220180949475e-06	51	0.00136337321594395	51	2.12989319636739e-07
52	0.0125111250182302	52	1.16437114764511e-08	52	2.10482362733268e-06	52	0.00135651240660531	52	2.11950643623366e-07
53	0.0125022595258975	53	8.3813493617132e-09	53	2.09340574556961e-06	53	0.00134964683843569	53	2.11165493774402e-07
54	0.0124988584726006	54	5.66427689242717e-09	54	2.06868784554416e-06	54	0.0013464770658484	54	2.10279018013813e-07
55	0.0124978471235771	55	3.67167090132148e-09	55	2.02818021530732e-06	55	0.00134477978616547	55	2.09480863340854e-07
NaN	NaN	NaN	NaN	NaN	NaN	56	0.0013435202806413	NaN	NaN


==> Inexact numerical GKB-arxiv/images/csv/convIFISSChL.csv <==
10X	10Y	20X	20Y	50X	50Y	100X	100Y
1	0.76148249883579	1	0.854713556456858	1	0.932842225184883	1	0.964548970623315
2	0.723741429770264	2	0.833417294288361	2	0.923513138304581	2	0.95972023496305
3	0.671774051344681	3	0.805029178630415	3	0.911301685168726	3	0.953436642495373
4	0.619208573904553	4	0.777527115125933	4	0.899724835298438	4	0.947519088700216
5	0.562556833566066	5	0.749406021145963	5	0.888155603504666	5	0.941644568256491
6	0.504596232497258	6	0.722446208476216	6	0.877328606765657	6	0.936183028075538
7	0.42994304725608	7	0.690669259345206	7	0.864912876692305	7	0.929963838447599
8	0.348057375003263	8	0.659439520027348	8	0.853090525276103	8	0.924086165083887
9	0.259650151993228	9	0.6283213590409	9	0.841700524504616	9	0.918465090549161
10	0.158165462917133	10	0.590225252793849	10	0.828310101537926	10	0.911910094759747
11	0.0887987791058782	11	0.555867454204861	11	0.816779637524146	11	0.906312669621904
12	0.0447761162911866	12	0.514917002823693	12	0.803744866215245	12	0.900038506022781
13	0.0229749859008896	13	0.472017647366816	13	0.790953238074415	13	0.893937708246426
14	0.0143157235550873	14	0.42548561979878	14	0.778114725279096	14	0.887871822829896
15	0.0108049931987925	15	0.374583141591146	15	0.765306837842655	15	0.881878757545428
16	0.00922152546393913	16	0.311846563207148	16	0.751120728638811	16	0.875310268294049
17	0.00732495295658261	17	0.244321632838643	17	0.737351652444836	17	0.869006223310222
18	0.00553352510742158	18	0.181345049783792	18	0.724587787069049	18	0.86322653582313
19	0.00456029523144788	19	0.114752221340929	19	0.709135840167894	19	0.856314034475203
20	0.00371904372853401	20	0.064108647472143	20	0.694276926874191	20	0.849755985939447
21	0.00287811951128447	21	0.0378995700248189	21	0.680572836389488	21	0.843786893976343
22	0.00213455585037242	22	0.0232866714029608	22	0.664349346994647	22	0.836821045523854
23	0.00147328351367036	23	0.0166965282892801	23	0.648890535561659	23	0.830287403782456
24	0.000881179722103804	24	0.0141939906225579	24	0.634009688962089	24	0.824096082502587
25	0.000546518378333626	25	0.0126513116219989	25	0.616699547741257	25	0.817017974105327
26	0.00034222784866066	26	0.0100268939558832	26	0.599520776429665	26	0.810128649116468
27	0.00021792438557872	27	0.00733494280857281	27	0.584288874040278	27	0.804135425962164
28	0.000151567743360001	28	0.00498671212821881	28	0.56351514473157	28	0.796141019917546
29	9.35831354263689e-05	29	0.00323244783185988	29	0.546892634888385	29	0.789896996713605
30	5.44162968256311e-05	30	0.00226335797642968	30	0.528252963510082	30	0.783061228128633
31	3.39810417355405e-05	31	0.00147756099409574	31	0.505936201416804	31	0.775114032948386
32	2.31108789119419e-05	32	0.000825430402824145	32	0.487024317101508	32	0.768587198240263
33	1.44833550569863e-05	33	0.000497939706489296	33	0.466457506548772	33	0.761711724896204
34	8.30988624059927e-06	34	0.000355578173595487	34	0.441239660779765	34	0.753606840057217
35	5.82641880530955e-06	35	0.00023649590531871	35	0.419367999734465	35	0.746876001769375
36	4.00688865988694e-06	36	0.000146993105490863	36	0.395194776716827	36	0.739768447440663
37	2.27783551542361e-06	37	9.80555450592123e-05	37	0.364826371150288	37	0.731345224994694
38	1.45509549641526e-06	38	5.73729427526102e-05	38	0.339710465621812	38	0.724809813506473
39	9.79979223384688e-07	39	3.32748210505177e-05	39	0.306809160311023	39	0.716826922642046
40	6.47999012828975e-07	40	2.11274931556772e-05	40	0.268964296283391	40	0.708425904713208
41	4.25643277633613e-07	41	1.31063621757465e-05	41	0.235837893561035	41	0.701628551458351
42	2.86208378408802e-07	42	8.03174410901768e-06	42	0.191949363094961	42	0.693148094252358
43	1.78278460925276e-07	43	5.24059221424936e-06	43	0.14738152065224	43	0.684889179384889
44	1.06610086874091e-07	44	3.32033520016129e-06	44	0.110956378028509	44	0.677684788142192
45	6.97029453723341e-08	45	1.9820488807453e-06	45	0.0746057859771616	45	0.669016075528514
46	4.16890506022468e-08	46	1.36233921103947e-06	46	0.0441129449887668	46	0.660261433074765
47	2.77430334604239e-08	47	9.31160120822834e-07	47	0.0277382407270833	47	0.653059343170091
48	1.97752512203127e-08	48	5.77165284962128e-07	48	0.01598808214744	48	0.643774838030203
49	1.2114100003746e-08	49	4.00234751783328e-07	49	0.00810228440773911	49	0.635085611915
50	8.43317620052899e-09	50	2.82640146561044e-07	50	0.00473958667243872	50	0.627277944231782
51	5.79869679405334e-09	51	1.64671148012973e-07	51	0.00311261422491651	51	0.617379378074474
52	3.47854413402933e-09	52	9.32361897210625e-08	52	0.00222531347537536	52	0.608646979894395
53	2.19626344678094e-09	53	6.34127215242081e-08	53	0.00187250714242768	53	0.600256693334379
54	1.52088979601484e-09	54	4.64634432750447e-08	54	0.00165064511061837	54	0.590030362409092
55	9.60132273208165e-10	55	3.12020094679979e-08	55	0.00134409446695878	55	0.580966660839721
56	6.16205199599514e-10	56	1.99732948019249e-08	56	0.000996369140557449	56	0.572166713444003
57	3.88132211522729e-10	57	1.27872976308906e-08	57	0.000712664289525893	57	0.561458818468912
58	2.31771826801461e-10	58	8.07436923511536e-09	58	0.000478829427027584	58	0.552112537949065
59	1.31276529059703e-10	59	5.44868021654735e-09	59	0.000335928202943402	59	0.542708912031512
60	8.53043560815072e-11	60	3.75613441694424e-09	60	0.000237712431080358	60	0.531281824491274
61	6.03354568692439e-11	61	2.56468901880191e-09	61	0.000146235310917297	61	0.521491354977908
62	3.36105224694551e-11	62	1.78991314841868e-09	62	8.74152028955733e-05	62	0.511293018836509
63	1.82344588521332e-11	63	1.23040339078678e-09	63	5.8649769448589e-05	63	0.499357834286621
64	1.18315693685636e-11	64	7.74802633102913e-10	64	3.96365766080671e-05	64	0.488963610846195
NaN	NaN	65	4.4527644549504e-10	65	2.53866866471546e-05	65	0.477743031686482
NaN	NaN	66	2.72664043004099e-10	66	1.56702853917045e-05	66	0.46531278558857
NaN	NaN	67	1.80078364290965e-10	67	9.2794316795165e-06	67	0.454062106956843
NaN	NaN	68	1.07540870629193e-10	68	5.40052038602958e-06	68	0.442278443432993
NaN	NaN	69	6.45622262104022e-11	69	3.62575056731513e-06	69	0.428686448055095
NaN	NaN	70	4.25382244003062e-11	70	2.55303728893673e-06	70	0.416479952351363
NaN	NaN	71	2.68015569298609e-11	71	1.60964795304724e-06	71	0.403342474045017
NaN	NaN	72	1.57371097545687e-11	72	9.65413597064452e-07	72	0.388424757451631
NaN	NaN	NaN	NaN	73	6.16934114498633e-07	73	0.374987404309601
NaN	NaN	NaN	NaN	74	4.1358235925821e-07	74	0.360317659207874
NaN	NaN	NaN	NaN	75	2.79830617749688e-07	75	0.344224976541098
NaN	NaN	NaN	NaN	76	1.96578689147486e-07	76	0.329319884709702
NaN	NaN	NaN	NaN	77	1.40383773942991e-07	77	0.314097880165591
NaN	NaN	NaN	NaN	78	9.2837708997057e-08	78	0.296154812518109
NaN	NaN	NaN	NaN	79	5.95458730395391e-08	79	0.278021840966301
NaN	NaN	NaN	NaN	80	4.00365777470558e-08	80	0.259109053759785
NaN	NaN	NaN	NaN	81	2.61394726933492e-08	81	0.235861738870405
NaN	NaN	NaN	NaN	82	1.71029290075351e-08	82	0.213332961961491
NaN	NaN	NaN	NaN	83	1.15895062284561e-08	83	0.188971956652079
NaN	NaN	NaN	NaN	84	7.81548347110134e-09	84	0.161289893452252
NaN	NaN	NaN	NaN	85	4.94302862161544e-09	85	0.134798080476113
NaN	NaN	NaN	NaN	86	3.0047643271706e-09	86	0.109535848414053
NaN	NaN	NaN	NaN	87	1.91365155603185e-09	87	0.0846131547312589
NaN	NaN	NaN	NaN	88	1.26551513809344e-09	88	0.061953901415093
NaN	NaN	NaN	NaN	89	8.51273158482454e-10	89	0.0440702222804999
NaN	NaN	NaN	NaN	90	5.80147295899652e-10	90	0.0294033558020735
NaN	NaN	NaN	NaN	91	4.08815805817103e-10	91	0.0186752147762911
NaN	NaN	NaN	NaN	92	2.85267759763248e-10	92	0.0116946132747291
NaN	NaN	NaN	NaN	93	1.83139585076522e-10	93	0.00717589212793113
NaN	NaN	NaN	NaN	94	1.11212917100848e-10	94	0.00437031468779607
NaN	NaN	NaN	NaN	95	6.96715243753282e-11	95	0.00267959775649683
NaN	NaN	NaN	NaN	96	4.52708817845341e-11	96	0.0017143173623754
NaN	NaN	NaN	NaN	97	2.99668605601047e-11	97	0.00120025096499761
NaN	NaN	NaN	NaN	98	1.97789663295479e-11	98	0.000921661390517776
NaN	NaN	NaN	NaN	NaN	NaN	99	0.000774413629473999
NaN	NaN	NaN	NaN	NaN	NaN	100	0.000673599401964207
NaN	NaN	NaN	NaN	NaN	NaN	101	0.000561494581436985
NaN	NaN	NaN	NaN	NaN	NaN	102	0.000428060130630921
NaN	NaN	NaN	NaN	NaN	NaN	103	0.000301175169360912
NaN	NaN	NaN	NaN	NaN	NaN	104	0.000198008961695113
NaN	NaN	NaN	NaN	NaN	NaN	105	0.000127414430787683
NaN	NaN	NaN	NaN	NaN	NaN	106	8.79346410580916e-05
NaN	NaN	NaN	NaN	NaN	NaN	107	6.31870755963684e-05
NaN	NaN	NaN	NaN	NaN	NaN	108	4.27404456713668e-05
NaN	NaN	NaN	NaN	NaN	NaN	109	2.74107686015243e-05
NaN	NaN	NaN	NaN	NaN	NaN	110	1.6920097065841e-05
NaN	NaN	NaN	NaN	NaN	NaN	111	9.84463409282705e-06
NaN	NaN	NaN	NaN	NaN	NaN	112	5.70748814847443e-06
NaN	NaN	NaN	NaN	NaN	NaN	113	3.5273996275476e-06
NaN	NaN	NaN	NaN	NaN	NaN	114	2.29752738087956e-06
NaN	NaN	NaN	NaN	NaN	NaN	115	1.45078689711565e-06
NaN	NaN	NaN	NaN	NaN	NaN	116	8.99545832431407e-07
NaN	NaN	NaN	NaN	NaN	NaN	117	5.68895367726035e-07
NaN	NaN	NaN	NaN	NaN	NaN	118	3.65319570646688e-07
NaN	NaN	NaN	NaN	NaN	NaN	119	2.45781923497675e-07
NaN	NaN	NaN	NaN	NaN	NaN	120	1.75751237201846e-07
NaN	NaN	NaN	NaN	NaN	NaN	121	1.26972171376712e-07
NaN	NaN	NaN	NaN	NaN	NaN	122	8.6170506348653e-08
NaN	NaN	NaN	NaN	NaN	NaN	123	5.45016766034461e-08
NaN	NaN	NaN	NaN	NaN	NaN	124	3.49784099306427e-08
NaN	NaN	NaN	NaN	NaN	NaN	125	2.35651795746694e-08
NaN	NaN	NaN	NaN	NaN	NaN	126	1.63472545574173e-08
NaN	NaN	NaN	NaN	NaN	NaN	127	1.14040436465305e-08
NaN	NaN	NaN	NaN	NaN	NaN	128	7.37302819947698e-09
NaN	NaN	NaN	NaN	NaN	NaN	129	4.40599094280631e-09
NaN	NaN	NaN	NaN	NaN	NaN	130	2.671790952971e-09
NaN	NaN	NaN	NaN	NaN	NaN	131	1.7474433338995e-09
NaN	NaN	NaN	NaN	NaN	NaN	132	1.20210212169802e-09
NaN	NaN	NaN	NaN	NaN	NaN	133	8.05265491479639e-10
NaN	NaN	NaN	NaN	NaN	NaN	134	5.06787409883121e-10
NaN	NaN	NaN	NaN	NaN	NaN	135	3.09872870230419e-10
NaN	NaN	NaN	NaN	NaN	NaN	136	1.95512169582769e-10
NaN	NaN	NaN	NaN	NaN	NaN	137	1.30761826164881e-10
NaN	NaN	NaN	NaN	NaN	NaN	138	9.09107524548968e-11
NaN	NaN	NaN	NaN	NaN	NaN	139	6.33585056000315e-11
NaN	NaN	NaN	NaN	NaN	NaN	140	4.20877859223687e-11
NaN	NaN	NaN	NaN	NaN	NaN	141	2.64259409597982e-11
NaN	NaN	NaN	NaN	NaN	NaN	142	1.66703934493931e-11
NaN	NaN	NaN	NaN	NaN	NaN	143	1.07119789419773e-11


==> Inexact numerical GKB-arxiv/images/csv/easyIFISS20GKconv.csv <==
augmented LagrangianX	augmented LagrangianY	LSC preconditionerX	LSC preconditionerY	originalX	originalY	deflationX	deflationY
1	0.412261913149725	1	0.854713556456858	1	0.854713556456858	1	0.175509990741835
2	0.28623313614989	2	0.04579220888887	2	0.833417294288361	2	0.114036140988461
3	0.127392407495913	3	0.0137806988329205	3	0.805029178630415	3	0.069391002777946
4	0.0263772924123405	4	0.00419434629003898	4	0.777527115125933	4	0.0416540682507029
5	0.00293314059880794	5	0.00130920860895201	5	0.749406021145963	5	0.0234445928918136
6	0.000373065716952663	6	0.000390135537542676	6	0.722446208476216	6	0.0141204267782202
7	8.52059211478332e-05	7	0.000113282815563953	7	0.690669259345206	7	0.0077630645164108
8	5.91486958505144e-06	8	3.44007625007241e-05	8	0.659439520027349	8	0.00446222299840707
9	2.51460178767804e-07	9	1.03776949084854e-05	9	0.628321359040901	9	0.00237611224662935
10	1.92485736167577e-08	10	2.94623436545607e-06	10	0.59022525279385	10	0.00138840216513687
11	1.52570129904324e-09	11	8.48667654561834e-07	11	0.555867454204861	11	0.000791576574972946
12	9.75485771976523e-11	12	2.6372556493813e-07	12	0.514917002823694	12	0.000506669760147729
13	7.94681736321456e-12	13	7.9831173428433e-08	13	0.472017647366817	13	0.000353942745259451
NaN	NaN	14	2.12945915664709e-08	14	0.425485619798781	14	0.000262498527162718
NaN	NaN	15	5.31030281647436e-09	15	0.374583141591147	15	0.000169543075191921
NaN	NaN	16	1.38500153362635e-09	16	0.311846563207149	16	0.00010170025519409
NaN	NaN	NaN	NaN	17	0.244321632838644	17	5.99798801915272e-05
NaN	NaN	NaN	NaN	18	0.181345049783793	18	3.38254273282369e-05
NaN	NaN	NaN	NaN	19	0.11475222134093	19	2.09748382958278e-05
NaN	NaN	NaN	NaN	20	0.0641086474721435	20	1.49171247907972e-05
NaN	NaN	NaN	NaN	21	0.0378995700248193	21	1.02423595875783e-05
NaN	NaN	NaN	NaN	22	0.0232866714029611	22	6.21650692299918e-06
NaN	NaN	NaN	NaN	23	0.0166965282892802	23	3.93105337030248e-06
NaN	NaN	NaN	NaN	24	0.014193990622558	24	2.74709887220374e-06
NaN	NaN	NaN	NaN	25	0.012651311621999	25	1.83124372513797e-06
NaN	NaN	NaN	NaN	26	0.0100268939558832	26	1.29074510758773e-06
NaN	NaN	NaN	NaN	27	0.00733494280857286	27	7.84455978887792e-07
NaN	NaN	NaN	NaN	28	0.00498671212821881	28	4.13813137668143e-07
NaN	NaN	NaN	NaN	29	0.00323244783185983	29	2.49900131583231e-07
NaN	NaN	NaN	NaN	30	0.00226335797642964	30	1.68542010553483e-07
NaN	NaN	NaN	NaN	31	0.00147756099409569	31	1.0492603028641e-07
NaN	NaN	NaN	NaN	32	0.000825430402824061	32	6.35238498052731e-08
NaN	NaN	NaN	NaN	33	0.000497939706489195	33	4.29850519377106e-08
NaN	NaN	NaN	NaN	34	0.000355578173595395	34	2.69277587737883e-08
NaN	NaN	NaN	NaN	35	0.000236495905318621	35	1.64738230049339e-08
NaN	NaN	NaN	NaN	36	0.000146993105490769	36	1.14564752132916e-08
NaN	NaN	NaN	NaN	37	9.80555450591122e-05	37	7.59011374378321e-09
NaN	NaN	NaN	NaN	38	5.73729427525249e-05	38	5.1824473738381e-09
NaN	NaN	NaN	NaN	39	3.32748210504821e-05	NaN	NaN
NaN	NaN	NaN	NaN	40	2.11274931556296e-05	NaN	NaN
NaN	NaN	NaN	NaN	41	1.31063621756518e-05	NaN	NaN
NaN	NaN	NaN	NaN	42	8.03174410877607e-06	NaN	NaN
NaN	NaN	NaN	NaN	43	5.24059221331738e-06	NaN	NaN
NaN	NaN	NaN	NaN	44	3.32033519504685e-06	NaN	NaN
NaN	NaN	NaN	NaN	45	1.98204886242374e-06	NaN	NaN
NaN	NaN	NaN	NaN	46	1.36233915440706e-06	NaN	NaN
NaN	NaN	NaN	NaN	47	9.31159786345328e-07	NaN	NaN
NaN	NaN	NaN	NaN	48	5.77163873343856e-07	NaN	NaN
NaN	NaN	NaN	NaN	49	4.00230481285323e-07	NaN	NaN
NaN	NaN	NaN	NaN	50	2.82615736212794e-07	NaN	NaN
NaN	NaN	NaN	NaN	51	1.64530730154575e-07	NaN	NaN
NaN	NaN	NaN	NaN	52	9.28206203922434e-08	NaN	NaN
NaN	NaN	NaN	NaN	53	6.26248324783001e-08	NaN	NaN
NaN	NaN	NaN	NaN	54	4.56910204620229e-08	NaN	NaN
NaN	NaN	NaN	NaN	55	3.10214265743538e-08	NaN	NaN
NaN	NaN	NaN	NaN	56	1.99543069864398e-08	NaN	NaN


==> Inexact numerical GKB-arxiv/images/petscResults/Beton/monitorCGJacobiAda.csv <==
CallGKB iterGKB InnerKSP InnerKSPCumul z lowbnd Stopping InnerRtol lowbnd_shift Stopping_shift
1 1 31690 67810 6.599661104146e-05 0.0 2e-07 1e-07 1.346776776171e-06 0.02040250884859
1 2 18057 85867 -1.346027447075e-06 0.0 2e-07 0.001515229318929 4.491992697997e-08 0.0006804982265079
1 3 9661 95528 4.488806132738e-08 0.0 2e-07 0.1 1.691683422828e-09 2.562754764852e-05
1 4 6990 102518 -1.6907111701e-09 1.346776776171e-06 0.02040250884859 0.1 5.7345837982280004e-11 8.687400819228e-07
1 5 4295 106813 5.732271888258001e-11 4.491992697997e-08 0.0006804982265079 0.1 1.628200271181e-12 2.46658325476e-08
1 6 5679 112492 -1.627350489772e-12 1.691683422828e-09 2.562754764852e-05 0.1  
1 7 3573 116065 5.257548294626e-14 5.7345837982280004e-11 8.687400819228e-07 0.1  
1 8 4968 121033 -1.524829793684e-15 1.628200271181e-12 2.46658325476e-08 0.1  


==> Inexact numerical GKB-arxiv/images/petscResults/Beton/monitorCGJacobiAdaSquare.csv <==
CallGKB iterGKB InnerKSP InnerKSPCumul z lowbnd Stopping InnerRtol lowbnd_shift Stopping_shift
1 1 31690 67810 6.599661104146e-05 0.0 2e-07 1e-07 1.346776776171e-06 0.02040250884859
1 2 18057 85867 -1.346027447075e-06 0.0 2e-07 0.001515229318929 4.491992697997e-08 0.0006804982265079
1 3 9661 95528 4.488806132738e-08 0.0 2e-07 0.1 1.691683422828e-09 2.562754764852e-05
1 4 6990 102518 -1.6907111701e-09 1.346776776171e-06 0.02040250884859 0.1 5.7345837982280004e-11 8.687400819228e-07
1 5 4295 106813 5.732271888258001e-11 4.491992697997e-08 0.0006804982265079 0.1 1.628200271181e-12 2.46658325476e-08
1 6 5679 112492 -1.627350489772e-12 1.691683422828e-09 2.562754764852e-05 0.1  
1 7 3573 116065 5.257548294626e-14 5.7345837982280004e-11 8.687400819228e-07 0.1  
1 8 4968 121033 -1.524829793684e-15 1.628200271181e-12 2.46658325476e-08 0.1  


==> Inexact numerical GKB-arxiv/images/petscResults/Beton/monitorCGJacobiCst.csv <==
CallGKB iterGKB InnerKSP InnerKSPCumul z lowbnd Stopping InnerRtol lowbnd_shift Stopping_shift
1 1 31690 67810 6.599661104146e-05 0.0 2e-07 1e-07 1.346776776186e-06 0.02040250884881
1 2 32631 100441 -1.346027447092e-06 0.0 2e-07 1e-07 4.491992691681e-08 0.000680498225551
1 3 32536 132977 4.488806135475e-08 0.0 2e-07 1e-07 1.691681019491e-09 2.562751124004e-05
1 4 32314 165291 -1.690708767116e-09 1.346776776186e-06 0.02040250884881 1e-07 5.7345786845410004e-11 8.687393072433e-07
1 5 31775 197066 5.7322666702430005e-11 4.491992691681e-08 0.000680498225551 1e-07 1.628236274906e-12 2.466637797304e-08
1 6 33225 230291 -1.627386482377e-12 1.691681019491e-09 2.562751124004e-05 1e-07  
1 7 31907 262198 5.2576408462179996e-14 5.7345786845410004e-11 8.687393072433e-07 1e-07  
1 8 32275 294473 -1.5248502254729999e-15 1.628236274906e-12 2.466637797304e-08 1e-07  


==> Inexact numerical GKB-arxiv/images/petscResults/Beton/monitorCGJacobiHybrid.csv <==
CallGKB iterGKB InnerKSP InnerKSPCumul z lowbnd Stopping InnerRtol lowbnd_shift Stopping_shift
1 1 31690 67810 6.599661104146e-05 0.0 2e-07 1e-07 1.346776776171e-06 0.02040250884859
1 2 18057 85867 -1.346027447075e-06 0.0 2e-07 0.001515229318929 4.491992697997e-08 0.0006804982265079
1 3 9661 95528 4.488806132738e-08 0.0 2e-07 0.1 1.691683422828e-09 2.562754764852e-05
1 4 6990 102518 -1.6907111701e-09 1.346776776171e-06 0.02040250884859 0.1 5.7345837982280004e-11 8.687400819228e-07
1 5 4295 106813 5.732271888258001e-11 4.491992697997e-08 0.0006804982265079 0.1 1.628200271181e-12 2.46658325476e-08
1 6 5679 112492 -1.627350489772e-12 1.691683422828e-09 2.562754764852e-05 0.1  
1 7 3573 116065 5.257548294626e-14 5.7345837982280004e-11 8.687400819228e-07 0.1  
1 8 4968 121033 -1.524829793684e-15 1.628200271181e-12 2.46658325476e-08 0.1  


==> Inexact numerical GKB-arxiv/images/petscResults/Beton/monitorCGJacobiZ.csv <==
CallGKB iterGKB InnerKSP InnerKSPCumul z lowbnd Stopping InnerRtol lowbnd_shift Stopping_shift
1 1 31690 67810 6.599661104146e-05 0.0 2e-07 1e-07 1.346776776173e-06 0.02040250884862
1 2 18057 85867 -1.346027447075e-06 0.0 2e-07 0.001515229318929 4.491992703987e-08 0.0006804982274153
1 3 10016 95883 4.48880613692e-08 0.0 2e-07 0.0742926901062 1.69168390404e-09 2.562755493846e-05
1 4 6931 102814 -1.690711646593e-09 1.346776776173e-06 0.02040250884862 0.1 5.7345985268880005e-11 8.687423131881e-07
1 5 4295 107109 5.7322866158260003e-11 4.491992703987e-08 0.0006804982274153 0.1 1.62820274725e-12 2.466587005791e-08
1 6 5686 112795 -1.627352968166e-12 1.69168390404e-09 2.562755493846e-05 0.1  
1 7 3574 116369 5.257545094649e-14 5.7345985268880005e-11 8.687423131881e-07 0.1  
1 8 4968 121337 -1.524831308696e-15 1.62820274725e-12 2.466587005791e-08 0.1  


==> Inexact numerical GKB-arxiv/images/petscResults/MixedPoisson/monitorCGJacobiAda500.txt <==
CallGKB iterGKB InnerKSP InnerKSPCumul z lowbnd Stopping InnerRtol
  1   1 700 1244 7.620758201762e-02 0.000000000000e+00 2.000000000000e-05 1.000000000000e-06
  1   2 570 1814 -4.160471754575e-02 0.000000000000e+00 2.000000000000e-05 1.312205391543e-05
  1   3 502 2316 2.097749957996e-02 0.000000000000e+00 2.000000000000e-05 4.402638492178e-05
  1   4 453 2769 -7.850448760585e-03 0.000000000000e+00 2.000000000000e-05 9.454425321572e-05
  1   5 374 3143 1.986850665248e-03 0.000000000000e+00 2.000000000000e-05 3.403805646660e-04
  1   6 289 3432 -3.940635386213e-04 4.729419010904e-02 5.273059749403e-01 1.988675993490e-03
  1   7 206 3638 1.087847085917e-04 2.248999177681e-02 2.507516946565e-01 1.279477697926e-02
  1   8 143 3781 -2.761455132787e-05 8.108329301237e-03 9.040364429333e-02 3.329895062708e-02
  1   9  88 3869 5.331846943198e-06 2.028666247397e-03 2.261857093884e-02 1.000000000000e-01
  1  10  88 3957 -3.635042791203e-06 4.097857865606e-04 4.568897859531e-03 1.000000000000e-01
  1  11  72 4029 2.238976362951e-06 1.124425693921e-04 1.253676021240e-03 1.000000000000e-01
  1  12  70 4099 -7.860182880664e-07 2.845762486333e-05 3.172876794269e-04 1.000000000000e-01
  1  13  56 4155 4.283570957247e-07 6.888864755825e-06 7.680725017402e-05 1.000000000000e-01
  1  14  54 4209 -3.364466000669e-07 4.375049955493e-06 4.877952585277e-05 1.000000000000e-01
  1  15  72 4281 2.441271669192e-07 2.446860047655e-06 2.728121373846e-05 1.000000000000e-01
  1  16  61 4342 -1.854122650780e-07 1.004234358603e-06 1.119668949058e-05 1.000000000000e-01
  1  17  65 4407 1.774879515829e-07 6.497413876157e-07 7.244277696709e-06 1.000000000000e-01


==> Inexact numerical GKB-arxiv/images/petscResults/MixedPoisson/monitorCGJacobiAdaSquare500.txt <==
CallGKB iterGKB InnerKSP InnerKSPCumul z lowbnd Stopping InnerRtol
  1   1 699 1243 7.615278286724e-02 0.000000000000e+00 2.000000000000e-05 1.000000000000e-06
  1   2 569 1812 -4.147944807385e-02 0.000000000000e+00 2.000000000000e-05 1.313149647786e-05
  1   3 478 2290 2.096975955095e-02 0.000000000000e+00 2.000000000000e-05 8.125922011557e-05
  1   4 417 2707 -7.789789652232e-03 0.000000000000e+00 2.000000000000e-05 1.865888061833e-04
  1   5 333 3040 1.964669999128e-03 0.000000000000e+00 2.000000000000e-05 9.302714862965e-04
  1   6 220 3260 -3.905241074518e-04 4.716957375519e-02 5.265755290506e-01 8.001706560124e-03
  1   7 128 3388 1.072102601500e-04 2.245964313551e-02 2.507270906742e-01 6.480905388296e-02
  1   8  97 3485 -2.777207399620e-05 8.043974480192e-03 8.979849812299e-02 1.000000000000e-01
  1   9  81 3566 5.979665701163e-06 2.006175059249e-03 2.239583272356e-02 1.000000000000e-01
  1  10  79 3645 -4.449232559301e-06 4.059925597210e-04 4.532277181588e-03 1.000000000000e-01
  1  11  66 3711 2.779338859932e-06 1.110342504467e-04 1.239525176958e-03 1.000000000000e-01
  1  12  74 3785 -1.073565218750e-06 2.890877778620e-05 3.227216624994e-04 1.000000000000e-01
  1  13  68 3853 3.928567038070e-07 8.036396918481e-06 8.971390603895e-05 1.000000000000e-01
  1  14  68 3921 -3.203397902876e-07 5.378651421588e-06 6.004430009422e-05 1.000000000000e-01
  1  15  59 3980 2.556266791739e-07 3.033078592340e-06 3.385961776145e-05 1.000000000000e-01
  1  16  59 4039 -1.976601804057e-07 1.230410824035e-06 1.373562831391e-05 1.000000000000e-01
  1  17  66 4105 1.677403906882e-07 6.241036417610e-07 6.967149089654e-06 1.000000000000e-01


==> Inexact numerical GKB-arxiv/images/petscResults/MixedPoisson/monitorCGJacobiCST500.txt <==
CallGKB iterGKB InnerKSP InnerKSPCumul z lowbnd Stopping InnerRtol
  1   1 699 1243 7.612376880807e-02 0.000000000000e+00 2.000000000000e-05 1.000000000000e-06
  1   2 683 1926 -4.162884750297e-02 0.000000000000e+00 2.000000000000e-05 1.000000000000e-06
  1   3 675 2601 2.100447174704e-02 0.000000000000e+00 2.000000000000e-05 1.000000000000e-06
  1   4 659 3260 -7.826644877843e-03 0.000000000000e+00 2.000000000000e-05 1.000000000000e-06
  1   5 652 3912 1.979679622378e-03 0.000000000000e+00 2.000000000000e-05 1.000000000000e-06
  1   6 641 4553 -3.905444515066e-04 4.732311067774e-02 5.279576991240e-01 1.000000000000e-06
  1   7 652 5205 1.090086275001e-04 2.250617121309e-02 2.510886839964e-01 1.000000000000e-06
  1   8 633 5838 -3.256319483902e-05 8.083376130198e-03 9.018167157922e-02 1.000000000000e-06
  1   9 644 6482 1.663724652733e-05 2.021107720128e-03 2.254835932008e-02 1.000000000000e-06
  1  10 622 7104 -9.942499381122e-06 4.072393183328e-04 4.543339442571e-03 1.000000000000e-06
  1  11 627 7731 2.467344390383e-06 1.154338840284e-04 1.287830753336e-03 1.000000000000e-06
  1  12 613 8344 -4.547253490922e-07 3.797772357004e-05 4.236960470164e-04 1.000000000000e-06
  1  13 634 8978 1.508457440749e-07 1.954401657483e-05 2.180415724574e-04 1.000000000000e-06
  1  14 612 9590 -7.036730965789e-08 1.025551380596e-05 1.144149846603e-04 1.000000000000e-06
  1  15 623 10213 1.542031950714e-08 2.514459637157e-06 2.805240831981e-05 1.000000000000e-06
  1  16 632 10845 -6.550272663553e-09 4.845222721472e-07 5.405541778226e-06 1.000000000000e-06


==> Inexact numerical GKB-arxiv/images/petscResults/MixedPoisson/monitorCGJacobiHybrid500.txt <==
CallGKB iterGKB InnerKSP InnerKSPCumul z lowbnd Stopping InnerRtol
  1   1 699 1243 7.611323562314e-02 0.000000000000e+00 2.000000000000e-05 1.000000000000e-06
  1   2 571 1814 -4.155271561118e-02 0.000000000000e+00 2.000000000000e-05 1.313831939758e-05
  1   3 479 2293 2.092049808073e-02 0.000000000000e+00 2.000000000000e-05 8.074620758772e-05
  1   4 417 2710 -7.823331059329e-03 0.000000000000e+00 2.000000000000e-05 1.885744123413e-04
  1   5 335 3045 1.976861672130e-03 0.000000000000e+00 2.000000000000e-05 9.140478139064e-04
  1   6 220 3265 -3.908079828194e-04 4.721822356277e-02 5.271655963359e-01 7.922360002473e-03
  1   7 128 3393 1.073128689663e-04 2.242641250427e-02 2.503784290130e-01 6.547300647424e-02
  1   8  98 3491 -2.861015132863e-05 8.079452729402e-03 9.020259384290e-02 1.000000000000e-01
  1   9  83 3574 8.505885144561e-06 2.018197188795e-03 2.253204846814e-02 1.000000000000e-01
  1  10  79 3653 -7.876190765057e-06 4.064478521326e-04 4.537764059658e-03 1.000000000000e-01
  1  11  65 3718 3.590466052240e-06 1.117222829805e-04 1.247317109204e-03 1.000000000000e-01
  1  12  66 3784 -1.304094451234e-06 3.110494061909e-05 3.472693501765e-04 1.000000000000e-01
  1  13  73 3857 7.957892599270e-07 1.223151063509e-05 1.365580086383e-04 1.000000000000e-01
  1  14  65 3922 -7.393625758570e-07 8.820795164972e-06 9.847926868810e-05 1.000000000000e-01
  1  15  66 3988 4.716197344641e-07 3.999308883890e-06 4.465005782039e-05 1.000000000000e-01
  1  16  54 4042 -2.752313080781e-07 1.782912602854e-06 1.990522690719e-05 1.000000000000e-01
  1  17  64 4106 2.902456108371e-07 1.249943009215e-06 1.395491802544e-05 1.000000000000e-01
  1  18  66 4172 -2.785119776489e-07 1.003317448151e-06 1.120148089885e-05 1.000000000000e-01
  1  19  53 4225 3.444625305231e-07 7.606860838223e-07 8.492636755789e-06 1.000000000000e-01


==> Inexact numerical GKB-arxiv/images/petscResults/MixedPoisson/monitorCGJacobiZ500.txt <==
CallGKB iterGKB InnerKSP InnerKSPCumul z lowbnd Stopping InnerRtol
  1   1 699 1243 7.626604550391e-02 0.000000000000e+00 2.000000000000e-05 1.000000000000e-06
  1   2 572 1815 -4.156379958147e-02 0.000000000000e+00 2.000000000000e-05 1.311199490406e-05
  1   3 525 2340 2.091787904186e-02 0.000000000000e+00 2.000000000000e-05 2.405939808366e-05
  1   4 484 2824 -7.812118535708e-03 0.000000000000e+00 2.000000000000e-05 4.780599400153e-05
  1   5 427 3251 1.973066737836e-03 0.000000000000e+00 2.000000000000e-05 1.280062502162e-04
  1   6 358 3609 -3.951323525326e-04 4.722483898545e-02 5.264555550801e-01 5.068252283737e-04
  1   7 285 3894 1.087009669205e-04 2.241980814936e-02 2.499325382946e-01 2.530797576028e-03
  1   8 190 4084 -2.811698154616e-05 8.067894670159e-03 8.993963200392e-02 9.199550181841e-03
  1   9 153 4237 6.887261662486e-06 2.015384783907e-03 2.246719530773e-02 3.556569535597e-02
  1  10  85 4322 -5.335876417203e-06 4.108673104897e-04 4.580284701816e-03 1.000000000000e-01
  1  11  88 4410 2.483492763969e-06 1.126434132445e-04 1.255731203418e-03 1.000000000000e-01
  1  12  44 4454 -5.965127644700e-07 2.954647466960e-05 3.293794916553e-04 1.000000000000e-01
  1  13  65 4519 2.803427349995e-07 9.083397282027e-06 1.012602962858e-04 1.000000000000e-01
  1  14  51 4570 -2.278196650277e-07 5.926688348088e-06 6.606979739907e-05 1.000000000000e-01
  1  15  55 4625 1.637454701878e-07 2.584737939271e-06 2.881425544033e-05 1.000000000000e-01
  1  16  55 4680 -1.532209932014e-07 7.325370835532e-07 8.166209163525e-06 1.000000000000e-01


==> images/csv/ErrVsZeta.csv <==
velocity error in energy normX	velocity error in energy normY	zetaX	zetaY
1	7.37016012414001	1	1
2	7.18652332437035	2	1.63497485110458
3	6.94173376131604	3	1.85969080191413
4	6.70458458982922	4	1.79894777323286
5	6.46209754380934	5	1.78682675614304
6	6.22962417914605	6	1.71769824250522
7	5.95561284332138	7	1.82726382163781
8	5.68632007538881	8	1.7706180671632
9	5.41798944285547	9	1.72615943553206
10	5.08948827304725	10	1.85788016874277
11	4.79322237764773	11	1.71111370747312
12	4.44010830620824	12	1.80566303354848
13	4.07018891444118	13	1.77429534509321
14	3.66894513927633	14	1.76218028709333
15	3.23001514656509	15	1.74016108104378
16	2.68904019087645	16	1.78943027215116
17	2.10677547139507	17	1.6710578270296
18	1.5637309652221	18	1.41182447750328
19	0.989503722614815	19	1.210841407669
20	0.552806251453894	20	0.820684388435688
21	0.326806445982789	21	0.445861299633195
22	0.200800017387718	22	0.257840660395121
23	0.143973482203029	23	0.139972438019925
24	0.12239420200898	24	0.0758157166572386
25	0.109091743930041	25	0.0554917299398507
26	0.0864614974740502	26	0.0665238156470475
27	0.0632489125651536	27	0.0589505352374405
28	0.0430002152186746	28	0.0463832559424418
29	0.027873265766949	29	0.0327429315171582
30	0.0195168434834319	30	0.0199000443456339
31	0.012740948166087	31	0.014784296377774
32	0.00711765268514703	32	0.0105674396342977
33	0.00429371377260692	33	0.00567670694904227
34	0.00306613608295985	34	0.00300579232180916
35	0.0020392945422876	35	0.00228964369477546
36	0.00126751555117782	36	0.00159753765455666
37	0.000845528964278176	37	0.000944286208225075
38	0.000494724544480266	38	0.000685687140408972
39	0.000286927424271569	39	0.000403019885505092
40	0.00018218151145766	40	0.000221669221323441
41	0.000113015626287661	41	0.000142890067295778
42	6.92574017466e-05	42	8.93081412219983e-05
43	4.51894128339124e-05	43	5.2483375123992e-05
44	2.86311149138163e-05	44	3.49620121139823e-05
45	1.70911264710587e-05	45	2.29702881387567e-05
46	1.17473949436209e-05	46	1.24139162269674e-05
47	8.02935284538391e-06	47	8.57500908704185e-06
48	4.97686053096761e-06	48	6.30090202832089e-06
49	3.45117111031027e-06	49	3.58588325411066e-06
50	2.43698396235178e-06	50	2.44370440126816e-06
51	1.4187417731008e-06	51	1.98142943711232e-06
52	8.00388422466048e-07	52	1.17141222107743e-06
53	5.40011375303151e-07	53	5.90770125599675e-07
54	3.93991805203647e-07	54	3.69300342570794e-07
55	2.67496495644714e-07	55	2.89266602833566e-07
56	1.72065174987932e-07	56	2.04811988583025e-07


==> images/csv/IFISS20/LSCprec/const.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	7.36E+00	119	239	0.00E+00
2	-3.77E-01	129	368	0.00E+00
3	1.13E-01	129	497	0.00E+00
4	-3.44E-02	129	626	3.95E-01
5	1.08E-02	129	755	1.19E-01
6	-3.22E-03	129	884	3.62E-02
7	9.31E-04	129	1013	1.13E-02
8	-2.83E-04	131	1144	3.36E-03
9	8.58E-05	130	1274	9.77E-04
10	-2.43E-05	129	1403	2.97E-04
11	6.96E-06	130	1533	8.95E-05
12	-2.17E-06	130	1663	2.54E-05
13	6.63E-07	129	1792	7.32E-06
14	-1.78E-07	130	1922	2.27E-06
15	4.42E-08	130	2052	6.88E-07


==> images/csv/IFISS20/LSCprec/hybrid.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	7.36E+00	119	239	0.00E+00
2	-3.77E-01	129	368	0.00E+00
3	1.13E-01	81	449	0.00E+00
4	-3.44E-02	80	529	3.95E-01
5	1.08E-02	81	610	1.19E-01
6	-3.22E-03	81	691	3.62E-02
7	9.31E-04	72	763	1.13E-02
8	-2.83E-04	63	826	3.36E-03
9	8.58E-05	56	882	9.76E-04
10	-2.43E-05	48	930	2.97E-04
11	6.95E-06	37	967	8.95E-05
12	-2.17E-06	28	995	2.54E-05
13	6.59E-07	21	1016	7.31E-06
14	-1.73E-07	15	1031	2.27E-06
15	4.36E-08	15	1046	6.83E-07


==> images/csv/IFISS20/LSCprec/z.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	7.36E+00	119	239	0.00E+00
2	-3.77E-01	129	368	0.00E+00
3	1.13E-01	122	490	0.00E+00
4	-3.44E-02	114	604	3.95E-01
5	1.08E-02	105	709	1.19E-01
6	-3.22E-03	98	807	3.62E-02
7	9.31E-04	89	896	1.13E-02
8	-2.83E-04	81	977	3.36E-03
9	8.58E-05	72	1049	9.77E-04
10	-2.43E-05	64	1113	2.97E-04
11	6.96E-06	55	1168	8.95E-05
12	-2.17E-06	45	1213	2.54E-05
13	6.63E-07	38	1251	7.32E-06
14	-1.78E-07	30	1281	2.27E-06
15	4.44E-08	20	1301	6.88E-07


==> images/csv/IFISS20/LSCprec/zAdaSq.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	7.36E+00	119	239	0.00E+00
2	-3.77E-01	129	368	0.00E+00
3	1.13E-01	81	449	0.00E+00
4	-3.44E-02	97	546	3.95E-01
5	1.08E-02	90	636	1.19E-01
6	-3.22E-03	82	718	3.62E-02
7	9.31E-04	72	790	1.13E-02
8	-2.83E-04	63	853	3.36E-03
9	8.58E-05	56	909	9.77E-04
10	-2.43E-05	48	957	2.97E-04
11	6.95E-06	37	994	8.95E-05
12	-2.17E-06	28	1022	2.54E-05
13	6.59E-07	21	1043	7.31E-06
14	-1.73E-07	15	1058	2.27E-06
15	4.36E-08	15	1073	6.83E-07


==> images/csv/IFISS20/LSCprec/zOptimal.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	7.36E+00	119	239	0.00E+00
2	-3.77E-01	129	368	0.00E+00
3	1.13E-01	88	456	0.00E+00
4	-3.44E-02	79	535	3.95E-01
5	1.08E-02	71	606	1.19E-01
6	-3.22E-03	62	668	3.62E-02
7	9.31E-04	54	722	1.13E-02
8	-2.83E-04	46	768	3.36E-03
9	8.58E-05	37	805	9.76E-04
10	-2.44E-05	30	835	2.97E-04
11	6.94E-06	20	855	8.95E-05
12	-2.14E-06	15	870	2.54E-05
13	6.02E-07	15	885	7.29E-06
14	-1.57E-07	17	902	2.22E-06
15	4.95E-08	17	919	6.24E-07


==> images/csv/IFISS20/augLag/const.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	203	203	0.00E+00
1	4.81E+00	198	401	0.00E+00
2	-4.15E+00	202	603	0.00E+00
3	2.02E+00	204	807	0.00E+00
4	-4.25E-01	203	1010	4.64E+00
5	4.71E-02	201	1211	2.06E+00
6	-5.89E-03	201	1412	4.27E-01
7	1.38E-03	202	1614	4.75E-02
8	-9.58E-05	201	1815	6.04E-03
9	4.06E-06	199	2014	1.38E-03
10	-3.11E-07	196	2210	9.58E-05
11	2.47E-08	195	2405	4.07E-06
12	-1.58E-09	196	2601	3.12E-07


==> images/csv/IFISS20/augLag/hybrid.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	203	203	0.00E+00
1	4.81E+00	198	401	0.00E+00
2	-4.15E+00	202	603	0.00E+00
3	2.02E+00	204	807	0.00E+00
4	-4.25E-01	203	1010	4.64E+00
5	4.71E-02	173	1183	2.06E+00
6	-5.89E-03	144	1327	4.27E-01
7	1.38E-03	107	1434	4.75E-02
8	-9.57E-05	107	1541	6.04E-03
9	4.06E-06	29	1570	1.38E-03
10	-3.80E-07	7	1577	9.58E-05
11	3.59E-07	35	1612	4.10E-06
12	-5.17E-07	33	1645	7.35E-07
13	1.87E-07	16	1661	6.56E-07


==> images/csv/IFISS20/augLag/z.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	203	203	0.00E+00
1	4.81E+00	198	401	0.00E+00
2	-4.15E+00	202	603	0.00E+00
3	2.02E+00	204	807	0.00E+00
4	-4.25E-01	203	1010	4.64E+00
5	4.71E-02	195	1205	2.06E+00
6	-5.89E-03	178	1383	4.27E-01
7	1.38E-03	160	1543	4.75E-02
8	-9.58E-05	153	1696	6.04E-03
9	4.06E-06	103	1799	1.38E-03
10	-3.11E-07	46	1845	9.58E-05
11	2.47E-08	24	1869	4.07E-06
12	-1.83E-09	17	1886	3.12E-07


==> images/csv/IFISS20/augLag/zAdaSq.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	203	203	0.00E+00
1	4.81E+00	198	401	0.00E+00
2	-4.15E+00	202	603	0.00E+00
3	2.02E+00	204	807	0.00E+00
4	-4.25E-01	203	1010	4.64E+00
5	4.71E-02	173	1183	2.06E+00
6	-5.89E-03	144	1327	4.27E-01
7	1.38E-03	107	1434	4.75E-02
8	-9.57E-05	107	1541	6.04E-03
9	4.06E-06	29	1570	1.38E-03
10	-3.80E-07	7	1577	9.58E-05
11	3.59E-07	35	1612	4.10E-06
12	-5.11E-07	46	1658	7.31E-07
13	1.72E-07	49	1707	6.48E-07


==> images/csv/IFISS20/augLag/zOptimal.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	203	203	0.00E+00
1	4.81E+00	198	401	0.00E+00
2	-4.15E+00	202	603	0.00E+00
3	2.02E+00	204	807	0.00E+00
4	-4.25E-01	203	1010	4.64E+00
5	4.71E-02	155	1165	2.06E+00
6	-5.89E-03	135	1300	4.27E-01
7	1.38E-03	98	1398	4.75E-02
8	-9.57E-05	66	1464	6.04E-03
9	4.07E-06	29	1493	1.38E-03
10	-4.34E-07	15	1508	9.58E-05
11	4.58E-07	31	1539	4.12E-06
12	-4.98E-07	30	1569	8.04E-07
13	4.45E-07	30	1599	8.10E-07
14	-1.64E-07	17	1616	6.88E-07
15	1.24E-07	31	1647	4.90E-07


==> images/csv/IFISS20/deflated/const.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	1.15E+00	127	247	0.00E+00
2	-7.80E-01	126	373	0.00E+00
3	4.79E-01	123	496	0.00E+00
4	-2.97E-01	125	621	9.62E-01
5	1.61E-01	125	746	5.86E-01
6	-1.02E-01	123	869	3.53E-01
7	5.48E-02	124	993	1.98E-01
8	-3.26E-02	125	1118	1.20E-01
9	1.66E-02	126	1244	6.59E-02
10	-9.84E-03	124	1368	3.79E-02
11	5.24E-03	124	1492	2.00E-02
12	-3.13E-03	124	1616	1.16E-02
13	2.05E-03	122	1738	6.44E-03
14	-1.73E-03	124	1862	4.12E-03
15	1.17E-03	124	1986	2.92E-03
16	-7.08E-04	126	2112	2.20E-03
17	4.27E-04	126	2238	1.43E-03
18	-2.29E-04	125	2363	8.58E-04
19	1.27E-04	125	2488	5.01E-04
20	-9.35E-05	122	2610	2.78E-04
21	7.02E-05	124	2734	1.73E-04
22	-4.15E-05	125	2859	1.24E-04
23	2.42E-05	124	2983	8.51E-05
24	-1.77E-05	124	3107	5.12E-05
25	1.12E-05	122	3229	3.20E-05
26	-8.72E-06	124	3353	2.26E-05
27	5.72E-06	124	3477	1.53E-05
28	-3.14E-06	124	3601	1.09E-05
29	1.84E-06	124	3725	6.78E-06
30	-1.27E-06	120	3845	3.85E-06
31	8.91E-07	124	3969	2.41E-06
32	-5.01E-07	124	4093	1.63E-06
33	3.23E-07	122	4215	1.07E-06
34	-2.29E-07	124	4339	6.38E-07
35	1.27E-07	121	4460	4.15E-07
36	-8.32E-08	122	4582	2.75E-07
37	5.94E-08	123	4705	1.63E-07
38	-3.69E-08	124	4829	1.09E-07


==> images/csv/IFISS20/deflated/hybrid.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	1.15E+00	127	247	0.00E+00
2	-7.80E-01	126	373	0.00E+00
3	4.79E-01	116	489	0.00E+00
4	-2.97E-01	113	602	9.62E-01
5	1.61E-01	110	712	5.86E-01
6	-1.02E-01	103	815	3.53E-01
7	5.48E-02	102	917	1.98E-01
8	-3.26E-02	96	1013	1.20E-01
9	1.66E-02	95	1108	6.59E-02
10	-9.84E-03	87	1195	3.79E-02
11	5.24E-03	85	1280	2.00E-02
12	-3.13E-03	79	1359	1.16E-02
13	2.05E-03	75	1434	6.44E-03
14	-1.73E-03	74	1508	4.12E-03
15	1.17E-03	75	1583	2.92E-03
16	-7.08E-04	73	1656	2.20E-03
17	4.27E-04	68	1724	1.43E-03
18	-2.29E-04	63	1787	8.58E-04
19	1.27E-04	57	1844	5.01E-04
20	-9.35E-05	52	1896	2.78E-04
21	7.02E-05	52	1948	1.73E-04
22	-4.15E-05	53	2001	1.24E-04
23	2.42E-05	45	2046	8.51E-05
24	-1.76E-05	40	2086	5.12E-05
25	1.12E-05	40	2126	3.20E-05
26	-8.64E-06	37	2163	2.26E-05
27	5.80E-06	37	2200	1.53E-05
28	-3.31E-06	35	2235	1.09E-05
29	1.88E-06	27	2262	6.94E-06
30	-1.28E-06	24	2286	4.02E-06
31	8.95E-07	24	2310	2.44E-06
32	-5.02E-07	21	2331	1.64E-06
33	3.25E-07	16	2347	1.08E-06
34	-2.32E-07	15	2362	6.42E-07
35	1.33E-07	13	2375	4.21E-07
36	-8.43E-08	12	2387	2.80E-07
37	7.06E-08	12	2399	1.72E-07
38	-5.25E-08	12	2411	1.22E-07


==> images/csv/IFISS20/deflated/z.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	1.15E+00	127	247	0.00E+00
2	-7.80E-01	126	373	0.00E+00
3	4.79E-01	122	495	0.00E+00
4	-2.97E-01	120	615	9.62E-01
5	1.61E-01	116	731	5.86E-01
6	-1.02E-01	110	841	3.53E-01
7	5.48E-02	108	949	1.98E-01
8	-3.26E-02	105	1054	1.20E-01
9	1.66E-02	102	1156	6.59E-02
10	-9.84E-03	96	1252	3.79E-02
11	5.24E-03	91	1343	2.00E-02
12	-3.13E-03	89	1432	1.16E-02
13	2.05E-03	82	1514	6.44E-03
14	-1.73E-03	79	1593	4.12E-03
15	1.17E-03	79	1672	2.92E-03
16	-7.08E-04	79	1751	2.20E-03
17	4.27E-04	74	1825	1.43E-03
18	-2.29E-04	71	1896	8.58E-04
19	1.27E-04	66	1962	5.01E-04
20	-9.35E-05	59	2021	2.78E-04
21	7.02E-05	59	2080	1.73E-04
22	-4.15E-05	57	2137	1.24E-04
23	2.42E-05	53	2190	8.51E-05
24	-1.76E-05	48	2238	5.12E-05
25	1.12E-05	45	2283	3.20E-05
26	-8.66E-06	43	2326	2.26E-05
27	5.77E-06	42	2368	1.53E-05
28	-3.26E-06	40	2408	1.09E-05
29	1.87E-06	34	2442	6.89E-06
30	-1.27E-06	31	2473	3.97E-06
31	8.92E-07	29	2502	2.43E-06
32	-5.01E-07	26	2528	1.63E-06
33	3.23E-07	22	2550	1.07E-06
34	-2.29E-07	21	2571	6.39E-07
35	1.28E-07	18	2589	4.17E-07
36	-8.24E-08	13	2602	2.75E-07
37	6.46E-08	12	2614	1.65E-07
38	-4.54E-08	11	2625	1.14E-07


==> images/csv/IFISS20/deflated/zAdaSq.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	1.15E+00	127	247	0.00E+00
2	-7.80E-01	126	373	0.00E+00
3	4.79E-01	116	489	0.00E+00
4	-2.97E-01	113	602	9.62E-01
5	1.61E-01	110	712	5.86E-01
6	-1.02E-01	103	815	3.53E-01
7	5.48E-02	102	917	1.98E-01
8	-3.26E-02	96	1013	1.20E-01
9	1.66E-02	95	1108	6.59E-02
10	-9.84E-03	87	1195	3.79E-02
11	5.24E-03	85	1280	2.00E-02
12	-3.13E-03	79	1359	1.16E-02
13	2.05E-03	75	1434	6.44E-03
14	-1.73E-03	74	1508	4.12E-03
15	1.17E-03	78	1586	2.92E-03
16	-7.08E-04	73	1659	2.20E-03
17	4.27E-04	68	1727	1.43E-03
18	-2.29E-04	63	1790	8.58E-04
19	1.27E-04	57	1847	5.01E-04
20	-9.35E-05	52	1899	2.78E-04
21	7.02E-05	53	1952	1.73E-04
22	-4.15E-05	53	2005	1.24E-04
23	2.42E-05	45	2050	8.51E-05
24	-1.76E-05	40	2090	5.12E-05
25	1.12E-05	40	2130	3.20E-05
26	-8.64E-06	37	2167	2.26E-05
27	5.79E-06	38	2205	1.53E-05
28	-3.31E-06	35	2240	1.09E-05
29	1.88E-06	27	2267	6.93E-06
30	-1.28E-06	24	2291	4.01E-06
31	8.95E-07	24	2315	2.44E-06
32	-5.02E-07	21	2336	1.64E-06
33	3.25E-07	16	2352	1.08E-06
34	-2.32E-07	15	2367	6.42E-07
35	1.33E-07	13	2380	4.21E-07
36	-8.44E-08	12	2392	2.80E-07
37	7.05E-08	12	2404	1.72E-07
38	-5.24E-08	12	2416	1.22E-07


==> images/csv/IFISS20/deflated/zOptimal.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	1.15E+00	127	247	0.00E+00
2	-7.80E-01	126	373	0.00E+00
3	4.79E-01	106	479	0.00E+00
4	-2.97E-01	104	583	9.62E-01
5	1.61E-01	100	683	5.86E-01
6	-1.02E-01	95	778	3.53E-01
7	5.48E-02	92	870	1.98E-01
8	-3.26E-02	89	959	1.20E-01
9	1.66E-02	85	1044	6.59E-02
10	-9.84E-03	80	1124	3.79E-02
11	5.24E-03	75	1199	2.00E-02
12	-3.13E-03	71	1270	1.16E-02
13	2.05E-03	66	1336	6.44E-03
14	-1.73E-03	64	1400	4.12E-03
15	1.17E-03	62	1462	2.92E-03
16	-7.08E-04	62	1524	2.20E-03
17	4.27E-04	57	1581	1.43E-03
18	-2.29E-04	52	1633	8.58E-04
19	1.27E-04	48	1681	5.01E-04
20	-9.35E-05	44	1725	2.78E-04
21	7.02E-05	42	1767	1.73E-04
22	-4.15E-05	40	1807	1.24E-04
23	2.42E-05	37	1844	8.51E-05
24	-1.76E-05	32	1876	5.12E-05
25	1.11E-05	29	1905	3.20E-05
26	-8.54E-06	28	1933	2.25E-05
27	5.93E-06	26	1959	1.52E-05
28	-3.47E-06	24	1983	1.10E-05
29	1.91E-06	21	2004	7.13E-06
30	-1.29E-06	15	2019	4.17E-06
31	8.99E-07	15	2034	2.48E-06
32	-5.14E-07	11	2045	1.65E-06
33	3.36E-07	12	2057	1.09E-06
34	-2.57E-07	11	2068	6.65E-07
35	1.81E-07	12	2080	4.60E-07
36	-1.09E-07	10	2090	3.32E-07
37	8.06E-08	10	2100	2.26E-07
38	-6.21E-08	10	2110	1.49E-07


==> images/csv/IFISS20/original/const.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	1.63E+00	128	248	0.00E+00
2	-1.86E+00	127	375	0.00E+00
3	1.80E+00	124	499	0.00E+00
4	-1.79E+00	126	625	3.14E+00
5	1.72E+00	126	751	3.06E+00
6	-1.83E+00	125	876	3.08E+00
7	1.77E+00	126	1002	3.07E+00
8	-1.73E+00	127	1129	3.07E+00
9	1.86E+00	128	1257	3.09E+00
10	-1.71E+00	127	1384	3.06E+00
11	1.81E+00	125	1509	3.10E+00
12	-1.77E+00	127	1636	3.06E+00
13	1.76E+00	128	1764	3.08E+00
14	-1.74E+00	127	1891	3.05E+00
15	1.79E+00	126	2017	3.06E+00
16	-1.67E+00	126	2143	3.00E+00
17	1.41E+00	127	2270	2.83E+00
18	-1.21E+00	128	2398	2.50E+00
19	8.21E-01	126	2524	2.03E+00
20	-4.46E-01	128	2652	1.53E+00
21	2.58E-01	128	2780	9.69E-01
22	-1.40E-01	127	2907	5.34E-01
23	7.58E-02	127	3034	3.03E-01
24	-5.55E-02	124	3158	1.69E-01
25	6.65E-02	124	3282	1.15E-01
26	-5.90E-02	124	3406	1.05E-01
27	4.64E-02	125	3531	1.00E-01
28	-3.27E-02	124	3655	8.18E-02
29	1.99E-02	121	3776	6.02E-02
30	-1.48E-02	123	3899	4.11E-02
31	1.06E-02	125	4024	2.69E-02
32	-5.67E-03	125	4149	1.90E-02
33	2.99E-03	123	4272	1.24E-02
34	-2.22E-03	123	4395	6.79E-03
35	1.61E-03	123	4518	4.05E-03
36	-1.06E-03	124	4642	2.94E-03
37	7.58E-04	122	4764	2.07E-03
38	-5.17E-04	122	4886	1.40E-03
39	2.76E-04	122	5008	9.59E-04
40	-1.68E-04	123	5131	6.10E-04
41	1.09E-04	124	5255	3.41E-04
42	-6.50E-05	122	5377	2.10E-04
43	3.98E-05	122	5499	1.33E-04
44	-2.81E-05	122	5621	8.12E-05
45	1.59E-05	123	5744	5.13E-05
46	-9.50E-06	119	5863	3.36E-05
47	7.35E-06	121	5984	1.99E-05
48	-4.56E-06	122	6106	1.28E-05
49	2.72E-06	119	6225	9.07E-06
50	-2.19E-06	122	6347	5.74E-06
51	1.51E-06	124	6471	3.80E-06
52	-7.81E-07	124	6595	2.77E-06
53	4.46E-07	123	6718	1.76E-06
54	-3.27E-07	124	6842	9.57E-07
55	2.20E-07	126	6968	5.95E-07


==> images/csv/IFISS20/original/hybrid.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	1.63E+00	128	248	0.00E+00
2	-1.86E+00	127	375	0.00E+00
3	1.80E+00	124	499	0.00E+00
4	-1.79E+00	126	625	3.14E+00
5	1.72E+00	126	751	3.06E+00
6	-1.83E+00	125	876	3.08E+00
7	1.77E+00	126	1002	3.07E+00
8	-1.73E+00	127	1129	3.07E+00
9	1.86E+00	128	1257	3.09E+00
10	-1.71E+00	127	1384	3.06E+00
11	1.81E+00	125	1509	3.10E+00
12	-1.77E+00	127	1636	3.06E+00
13	1.76E+00	128	1764	3.08E+00
14	-1.74E+00	127	1891	3.05E+00
15	1.79E+00	126	2017	3.06E+00
16	-1.67E+00	126	2143	3.00E+00
17	1.41E+00	127	2270	2.83E+00
18	-1.21E+00	128	2398	2.50E+00
19	8.21E-01	126	2524	2.03E+00
20	-4.46E-01	121	2645	1.53E+00
21	2.58E-01	113	2758	9.69E-01
22	-1.40E-01	109	2867	5.34E-01
23	7.58E-02	104	2971	3.03E-01
24	-5.55E-02	97	3068	1.69E-01
25	6.65E-02	98	3166	1.15E-01
26	-5.90E-02	96	3262	1.05E-01
27	4.64E-02	98	3360	1.00E-01
28	-3.27E-02	97	3457	8.18E-02
29	1.99E-02	93	3550	6.02E-02
30	-1.48E-02	88	3638	4.11E-02
31	1.06E-02	90	3728	2.69E-02
32	-5.67E-03	89	3817	1.90E-02
33	2.99E-03	78	3895	1.24E-02
34	-2.22E-03	76	3971	6.79E-03
35	1.61E-03	75	4046	4.05E-03
36	-1.06E-03	76	4122	2.94E-03
37	7.58E-04	69	4191	2.07E-03
38	-5.17E-04	67	4258	1.40E-03
39	2.76E-04	63	4321	9.59E-04
40	-1.68E-04	57	4378	6.10E-04
41	1.09E-04	55	4433	3.41E-04
42	-6.50E-05	52	4485	2.10E-04
43	3.99E-05	48	4533	1.33E-04
44	-2.81E-05	44	4577	8.12E-05
45	1.59E-05	44	4621	5.13E-05
46	-9.50E-06	34	4655	3.36E-05
47	7.35E-06	33	4688	1.99E-05
48	-4.56E-06	35	4723	1.28E-05
49	2.72E-06	29	4752	9.07E-06
50	-2.18E-06	25	4777	5.74E-06
51	1.50E-06	27	4804	3.79E-06
52	-7.84E-07	25	4829	2.76E-06
53	4.60E-07	18	4847	1.75E-06
54	-3.53E-07	13	4860	9.76E-07
55	2.58E-07	13	4873	6.35E-07


==> images/csv/IFISS20/original/z.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	1.63E+00	128	248	0.00E+00
2	-1.86E+00	127	375	0.00E+00
3	1.80E+00	124	499	0.00E+00
4	-1.79E+00	126	625	3.14E+00
5	1.72E+00	126	751	3.06E+00
6	-1.83E+00	125	876	3.08E+00
7	1.77E+00	126	1002	3.07E+00
8	-1.73E+00	127	1129	3.07E+00
9	1.86E+00	128	1257	3.09E+00
10	-1.71E+00	127	1384	3.06E+00
11	1.81E+00	125	1509	3.10E+00
12	-1.77E+00	127	1636	3.06E+00
13	1.76E+00	128	1764	3.08E+00
14	-1.74E+00	127	1891	3.05E+00
15	1.79E+00	126	2017	3.06E+00
16	-1.67E+00	126	2143	3.00E+00
17	1.41E+00	127	2270	2.83E+00
18	-1.21E+00	128	2398	2.50E+00
19	8.21E-01	126	2524	2.03E+00
20	-4.46E-01	127	2651	1.53E+00
21	2.58E-01	122	2773	9.69E-01
22	-1.40E-01	117	2890	5.34E-01
23	7.58E-02	113	3003	3.03E-01
24	-5.55E-02	106	3109	1.69E-01
25	6.65E-02	104	3213	1.15E-01
26	-5.90E-02	104	3317	1.05E-01
27	4.64E-02	105	3422	1.00E-01
28	-3.27E-02	102	3524	8.18E-02
29	1.99E-02	98	3622	6.02E-02
30	-1.48E-02	97	3719	4.11E-02
31	1.06E-02	95	3814	2.69E-02
32	-5.67E-03	92	3906	1.90E-02
33	2.99E-03	87	3993	1.24E-02
34	-2.22E-03	82	4075	6.79E-03
35	1.61E-03	81	4156	4.05E-03
36	-1.06E-03	81	4237	2.94E-03
37	7.58E-04	76	4313	2.07E-03
38	-5.17E-04	72	4385	1.40E-03
39	2.76E-04	69	4454	9.59E-04
40	-1.68E-04	66	4520	6.10E-04
41	1.09E-04	63	4583	3.41E-04
42	-6.50E-05	58	4641	2.10E-04
43	3.99E-05	54	4695	1.33E-04
44	-2.81E-05	52	4747	8.12E-05
45	1.59E-05	49	4796	5.13E-05
46	-9.50E-06	42	4838	3.36E-05
47	7.35E-06	39	4877	1.99E-05
48	-4.56E-06	40	4917	1.28E-05
49	2.72E-06	37	4954	9.07E-06
50	-2.19E-06	32	4986	5.74E-06
51	1.51E-06	33	5019	3.80E-06
52	-7.79E-07	30	5049	2.77E-06
53	4.35E-07	24	5073	1.75E-06
54	-3.24E-07	22	5095	9.50E-07
55	2.48E-07	20	5115	5.97E-07


==> images/csv/IFISS20/original/zAdaSq.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	1.63E+00	128	248	0.00E+00
2	-1.86E+00	127	375	0.00E+00
3	1.80E+00	124	499	0.00E+00
4	-1.79E+00	126	625	3.14E+00
5	1.72E+00	126	751	3.06E+00
6	-1.83E+00	125	876	3.08E+00
7	1.77E+00	126	1002	3.07E+00
8	-1.73E+00	127	1129	3.07E+00
9	1.86E+00	128	1257	3.09E+00
10	-1.71E+00	127	1384	3.06E+00
11	1.81E+00	125	1509	3.10E+00
12	-1.77E+00	127	1636	3.06E+00
13	1.76E+00	128	1764	3.08E+00
14	-1.74E+00	127	1891	3.05E+00
15	1.79E+00	126	2017	3.06E+00
16	-1.67E+00	126	2143	3.00E+00
17	1.41E+00	127	2270	2.83E+00
18	-1.21E+00	128	2398	2.50E+00
19	8.21E-01	126	2524	2.03E+00
20	-4.46E-01	121	2645	1.53E+00
21	2.58E-01	113	2758	9.69E-01
22	-1.40E-01	109	2867	5.34E-01
23	7.58E-02	104	2971	3.03E-01
24	-5.55E-02	97	3068	1.69E-01
25	6.65E-02	99	3167	1.15E-01
26	-5.90E-02	104	3271	1.05E-01
27	4.64E-02	103	3374	1.00E-01
28	-3.27E-02	99	3473	8.18E-02
29	1.99E-02	93	3566	6.02E-02
30	-1.48E-02	88	3654	4.11E-02
31	1.06E-02	91	3745	2.69E-02
32	-5.67E-03	89	3834	1.90E-02
33	2.99E-03	78	3912	1.24E-02
34	-2.22E-03	76	3988	6.79E-03
35	1.61E-03	76	4064	4.05E-03
36	-1.06E-03	76	4140	2.94E-03
37	7.58E-04	69	4209	2.07E-03
38	-5.17E-04	67	4276	1.40E-03
39	2.76E-04	63	4339	9.59E-04
40	-1.68E-04	57	4396	6.10E-04
41	1.09E-04	55	4451	3.41E-04
42	-6.50E-05	52	4503	2.10E-04
43	3.99E-05	48	4551	1.33E-04
44	-2.81E-05	44	4595	8.12E-05
45	1.59E-05	44	4639	5.13E-05
46	-9.50E-06	34	4673	3.36E-05
47	7.35E-06	33	4706	1.99E-05
48	-4.56E-06	37	4743	1.28E-05
49	2.71E-06	29	4772	9.07E-06
50	-2.18E-06	25	4797	5.74E-06
51	1.50E-06	30	4827	3.79E-06
52	-7.88E-07	24	4851	2.76E-06
53	4.69E-07	18	4869	1.76E-06
54	-3.55E-07	13	4882	9.83E-07
55	2.58E-07	15	4897	6.42E-07


==> images/csv/IFISS20/original/zOptimal.csv <==
gk iter	z	cg iter per gk iter	cumul iter	lower bound
0	0.00E+00	120	120	0.00E+00
1	1.63E+00	128	248	0.00E+00
2	-1.86E+00	127	375	0.00E+00
3	1.80E+00	124	499	0.00E+00
4	-1.79E+00	126	625	3.14E+00
5	1.72E+00	126	751	3.06E+00
6	-1.83E+00	125	876	3.08E+00
7	1.77E+00	126	1002	3.07E+00
8	-1.73E+00	127	1129	3.07E+00
9	1.86E+00	128	1257	3.09E+00
10	-1.71E+00	127	1384	3.06E+00
11	1.81E+00	125	1509	3.10E+00
12	-1.77E+00	127	1636	3.06E+00
13	1.76E+00	128	1764	3.08E+00
14	-1.74E+00	127	1891	3.05E+00
15	1.79E+00	126	2017	3.06E+00
16	-1.67E+00	126	2143	3.00E+00
17	1.41E+00	127	2270	2.83E+00
18	-1.21E+00	128	2398	2.50E+00
19	8.21E-01	126	2524	2.03E+00
20	-4.46E-01	106	2630	1.53E+00
21	2.58E-01	100	2730	9.69E-01
22	-1.40E-01	97	2827	5.34E-01
23	7.58E-02	92	2919	3.03E-01
24	-5.55E-02	85	3004	1.69E-01
25	6.65E-02	83	3087	1.15E-01
26	-5.90E-02	83	3170	1.05E-01
27	4.64E-02	83	3253	1.00E-01
28	-3.27E-02	82	3335	8.18E-02
29	1.99E-02	76	3411	6.02E-02
30	-1.48E-02	74	3485	4.11E-02
31	1.06E-02	74	3559	2.69E-02
32	-5.67E-03	71	3630	1.90E-02
33	2.99E-03	66	3696	1.24E-02
34	-2.22E-03	62	3758	6.79E-03
35	1.61E-03	61	3819	4.05E-03
36	-1.06E-03	58	3877	2.94E-03
37	7.58E-04	55	3932	2.07E-03
38	-5.17E-04	51	3983	1.40E-03
39	2.76E-04	48	4031	9.58E-04
40	-1.68E-04	44	4075	6.10E-04
41	1.09E-04	41	4116	3.41E-04
42	-6.50E-05	36	4152	2.10E-04
43	3.99E-05	34	4186	1.33E-04
44	-2.81E-05	31	4217	8.12E-05
45	1.59E-05	29	4246	5.13E-05
46	-9.51E-06	23	4269	3.37E-05
47	7.36E-06	21	4290	2.00E-05
48	-4.59E-06	21	4311	1.29E-05
49	2.73E-06	18	4329	9.09E-06
50	-2.17E-06	12	4341	5.76E-06
51	1.55E-06	12	4353	3.82E-06
52	-8.57E-07	12	4365	2.80E-06
53	5.06E-07	11	4376	1.84E-06
54	-3.83E-07	12	4388	1.07E-06
55	3.04E-07	11	4399	7.03E-07


==> images/csv/constCGtol.csv <==
exactX	exactY	1e-8X	1e-8Y	1e-3X	1e-3Y	1e-7X	1e-7Y	first 2 steps 1e-3 then 1e-14X	first 2 steps 1e-3 then 1e-14Y
1	0.854713556456858	1	0.854713557851471	1	0.854857696516923	1	0.854713570011973	1	0.854857696516923
2	0.833417294288361	2	0.833417296326615	2	0.833607405317477	2	0.833417314175333	2	0.833607405317477
3	0.805029178630415	3	0.805029182269984	3	0.805314627844209	3	0.805029213421972	3	0.805245370999655
4	0.777527115125933	4	0.777527121073012	4	0.777974827773901	4	0.777527171842082	4	0.777776381015414
5	0.749406021145963	5	0.749406030018744	5	0.750041297018834	5	0.749406104089509	5	0.749684424053995
6	0.722446208476216	6	0.722446220798895	6	0.723255788352553	6	0.722446322690643	6	0.722765970114052
7	0.690669259345206	7	0.690669276425872	7	0.691645528294567	7	0.69066941818798	7	0.691015389687853
8	0.659439520027349	8	0.659439542408013	8	0.66067962331802	8	0.659439730364923	8	0.659918172133844
9	0.628321359040901	9	0.62832138682714	9	0.629683256761406	9	0.628321616455315	9	0.62877774679988
10	0.59022525279385	10	0.590225286203111	10	0.591833518667681	10	0.590225566426182	10	0.590691242442099
11	0.555867454204861	11	0.555867492608627	11	0.557730425261484	11	0.555867823146241	11	0.556342069221971
12	0.514917002823694	12	0.514917047730459	12	0.517106762473095	12	0.514917438524323	12	0.515453870392437
13	0.472017647366817	13	0.472017698069033	13	0.474531454578908	13	0.47201813982522	13	0.472579643285021
14	0.425485619798781	14	0.425485673164842	14	0.428542755041281	14	0.425486152924865	14	0.426172916174345
15	0.374583141591147	15	0.374583192908086	15	0.378148272698717	15	0.374583683667836	15	0.375301475506349
16	0.311846563207149	16	0.3118466063884	16	0.316165883212617	16	0.311847043970613	16	0.312790524409264
17	0.244321632838644	17	0.244321664401739	17	0.248680279230767	17	0.244321984134904	17	0.24513320301877
18	0.181345049783793	18	0.181345073470936	18	0.185430964541432	18	0.181345304590281	18	0.182131063683961
19	0.11475222134093	19	0.114752238923524	19	0.117685665345815	19	0.114752405690984	19	0.115353274173382
20	0.0641086474721435	20	0.0641086581292291	20	0.0657797941589834	20	0.0641087645037003	20	0.0644014719579624
21	0.0378995700248193	21	0.0378995758693675	21	0.039052382107359	21	0.0378996471182109	21	0.0380874010735925
22	0.0232866714029611	22	0.0232866748851325	22	0.0243047620533967	22	0.0232867177163191	22	0.0234416281302347
23	0.0166965282892802	23	0.0166965310206042	23	0.0177592682411897	23	0.0166965577085503	23	0.0168473206496151
24	0.014193990622558	24	0.01419399311839	24	0.0153060631557992	24	0.0141940142367055	24	0.0143518817424848
25	0.012651311621999	25	0.0126513138375584	25	0.0138031614381062	25	0.0126513340027582	25	0.0128244396765134
26	0.0100268939558832	26	0.0100268956216965	26	0.0112767330232395	26	0.010026914853555	26	0.010236607792753
27	0.00733494280857286	27	0.00733494427360976	27	0.00880185556091157	27	0.00733495912946218	27	0.00759951912785425
28	0.00498671212821881	28	0.00498671519234895	28	0.00692353830039368	28	0.0049867355230914	28	0.00536034511874009
29	0.00323244783185983	29	0.00323245624339578	29	0.00573277000065101	29	0.00323249821525511	29	0.00376585208263487
30	0.00226335797642964	30	0.00226338510115229	30	0.00513921112103288	30	0.00226351091395446	30	0.0029663509891469
31	0.00147756099409569	31	0.00147769865853055	31	0.00475343365152826	31	0.00147832398807247	31	0.00241568623761341
32	0.000825430402824061	32	0.000825963790809697	32	0.00448360092173422	32	0.000828352422153974	32	0.00207838094450029
33	0.000497939706489195	33	0.000499159006105072	33	0.00436678918295138	33	0.000504317644821785	33	0.00196990857158802
34	0.000355578173595395	34	0.000359044968012571	34	0.00432285339427208	34	0.000369996559369711	34	0.00193815436483372
35	0.000236495905318621	35	0.000250818237877105	35	0.00427886108974901	35	0.000269943302338078	35	0.00191905055354304
36	0.000146993105490769	36	0.000167550823109589	36	0.00421887273772034	36	0.000174458632850388	36	0.00190924205577246
37	9.80555450591122e-05	37	0.000113971580716291	37	0.00415762962535453	37	0.000114924079287919	37	0.0019054244134053
38	5.73729427525249e-05	38	7.25299907578178e-05	38	0.00405274449285809	38	7.27065132448802e-05	38	0.00190293864637025
39	3.32748210504821e-05	39	4.07312694642654e-05	39	0.00391228802441675	39	4.07542618833004e-05	39	0.00190165464193464
40	2.11274931556296e-05	40	2.51638006459937e-05	40	0.00375134449387145	40	2.51774250507231e-05	40	0.00190065298814443
41	1.31063621756518e-05	41	1.59437117263881e-05	41	0.00354813349228098	41	1.59628581853433e-05	41	0.00189906096314979
42	8.03174410877607e-06	42	9.72314758598081e-06	42	0.00336423147835182	42	9.75380913998141e-06	42	0.00189642988990252
43	5.24059221331738e-06	43	6.14743853262867e-06	43	0.00323561879133977	43	6.19520726580167e-06	43	0.0018920684418169
44	3.32033519504685e-06	44	4.05389381728243e-06	44	0.00314869618430003	44	4.1250948111038e-06	44	0.00188515611273461
45	1.98204886242374e-06	45	2.41443704427401e-06	45	0.00308787562701125	45	2.53053466115947e-06	45	0.00187949530195222
46	1.36233915440706e-06	46	1.55992010185453e-06	46	0.00304844991146164	46	1.73234927550284e-06	46	0.0018756662584027
47	9.31159786345328e-07	47	1.10452317892205e-06	47	0.00300546793967014	47	1.33452744190806e-06	47	0.00187230226914207
48	5.77163873343856e-07	48	7.02134756349875e-07	48	0.00296718456456903	48	1.02228119368951e-06	48	0.00187047936526131
49	4.00230481285323e-07	49	4.62146748564683e-07	49	0.00294235493738187	49	8.7089372328792e-07	49	0.00186977599287676
50	2.82615736212794e-07	50	3.38119990064183e-07	50	0.00291918930783815	50	8.07761588147381e-07	50	0.00186922778432072
51	1.64530730154575e-07	51	2.23081818540592e-07	51	0.00290592177585552	51	7.60475082510407e-07	51	0.00186880962338976
52	9.28206203922434e-08	52	1.38186751809279e-07	52	0.00290080967105422	52	7.34200493805409e-07	52	0.00186855072339097
53	6.26248324783001e-08	53	1.0437492421027e-07	53	0.00289747556574474	53	7.24350498921871e-07	53	0.00186825332625181
54	4.56910204620229e-08	54	9.06670561967643e-08	54	0.00289494680086147	54	7.16884333152586e-07	54	0.00186797853615674
55	3.10214265743538e-08	55	8.23764782387213e-08	55	0.00289391856701894	55	7.05369442983522e-07	55	0.001867858854324
56	1.99543069864398e-08	56	7.83257189757372e-08	NaN	NaN	56	6.89610519084641e-07	56	0.0018677980975784
NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	57	0.00186775486875187


==> images/csv/constCGtolPressure.csv <==
1e-3X	1e-3Y	exactX	exactY	1e-7X	1e-7Y	first 2 steps 1e-3 then 1e-14X	first 2 steps 1e-3 then 1e-14Y	1e-8X	1e-8Y
1	0.99258728899985	1	0.992593656279611	1	0.992593656175268	1	0.99258728899985	1	0.992593656270438
2	0.972778874698474	2	0.972809365464837	2	0.972809364844475	2	0.972778902871108	2	0.972809365388205
3	0.947057533716449	3	0.947107817972855	3	0.947107816080087	3	0.947063441543326	3	0.947107817744227
4	0.914912525654533	4	0.91503337659248	4	0.915033368934136	4	0.914974760189867	4	0.91503337601646
5	0.878732712938186	5	0.878970494470617	5	0.878970479132662	5	0.878926696961133	5	0.878970493246653
6	0.831842451488912	6	0.832305148910194	6	0.832305121245193	6	0.832257958573607	6	0.83230514658203
7	0.782068909560195	7	0.782629328276478	7	0.782629277683676	7	0.782760544416662	7	0.7826293240567
8	0.729791478953735	8	0.730737498832056	8	0.730737402336429	8	0.730795916777104	8	0.730737491242298
9	0.663380967270908	9	0.664774933961141	9	0.664774766553429	9	0.664788836694961	9	0.664774919163042
10	0.602954750076612	10	0.604751846336394	10	0.604751613196035	10	0.60472781152707	10	0.604751823867746
11	0.530469510531487	11	0.532826991343752	11	0.532826666732415	11	0.532831080288392	11	0.532826958799014
12	0.456146842996376	12	0.45925144130396	12	0.459250986706767	12	0.459207084823135	12	0.459251394534123
13	0.3787202627698	13	0.382437798983588	13	0.382437160976192	13	0.382490639501911	13	0.382437730341875
14	0.299074485904699	14	0.303777522123108	14	0.303776629434241	14	0.303739698991115	14	0.303777423543962
15	0.210668892595037	15	0.21653612211689	15	0.216534854958129	15	0.216601054188609	15	0.216535984742713
16	0.130196133887164	16	0.138091452147288	16	0.13808982114957	16	0.137770707748957	16	0.138091281965666
17	0.0703642728482043	17	0.0797605785147031	17	0.0797587595900224	17	0.0792408372132666	17	0.0797603925758707
18	0.0260091138619602	18	0.0350896708001427	18	0.0350878469062382	18	0.0343344658946682	18	0.0350894860481474
19	0.0145039934664733	19	0.0145421739386078	19	0.0145407255081191	19	0.0138583351626408	19	0.0145420278141947
20	0.0160793664972626	20	0.0085718645557657	20	0.00857098326355894	20	0.00826441236657296	20	0.00857177568177165
21	0.0170713986823345	21	0.00647291392728651	21	0.00647246222532261	21	0.00648324452670827	21	0.00647286839350847
22	0.017335154381778	22	0.00566633869192361	22	0.00566606726634105	22	0.00581349252872347	22	0.00566631137553896
23	0.01732710094714	23	0.00517644580059803	23	0.00517622811594184	23	0.00537695898730996	23	0.00517642402954248
24	0.0172061149731789	24	0.00455709985156686	24	0.00455690181966285	24	0.00480476292999852	24	0.00455708009982131
25	0.0169517688838947	25	0.00323991778485761	25	0.00323973957275921	25	0.00360701282420198	25	0.00323990022746352
26	0.0167865660264138	26	0.00204756122436207	26	0.00204740509486054	26	0.00262266033895099	26	0.00204754641402089
27	0.0167028845426544	27	0.00118731164593532	27	0.00118718717053569	27	0.00205794140937275	27	0.00118730015521816
28	0.016658476883771	28	0.000702488892902498	28	0.000702406007992313	28	0.00184472024730506	28	0.000702481370959028
29	0.0166279528987562	29	0.000465317284391285	29	0.000465283468885326	29	0.00177543925061931	29	0.000465315902911912
30	0.0165911260232092	30	0.000271330911704635	30	0.000271444022089235	30	0.00173632933253879	30	0.00027135348928257
31	0.0165465577018518	31	0.000143689873615469	31	0.000144071454680811	31	0.00171571836532344	31	0.000143758554040935
32	0.0165102687169293	32	9.61132829846669e-05	32	9.68651974230922e-05	32	0.00170804943022499	32	9.62528400389207e-05
33	0.0164770056612303	33	7.0960560111071e-05	33	7.3619040753068e-05	33	0.00170463414173385	33	7.15757777380763e-05
34	0.0164111142949243	34	4.47370466469272e-05	34	5.1841144000584e-05	34	0.00170230099020483	34	4.75605884725702e-05
35	0.0162913919572957	35	2.70854623612948e-05	35	3.2247297260731e-05	35	0.00169999294153064	35	3.07408800453759e-05
36	0.016142252551349	36	1.73812329751611e-05	36	2.09916267404496e-05	36	0.00169692157433949	36	2.06476368750504e-05
37	0.0158530672936003	37	9.41402096098782e-06	37	1.24440306869854e-05	37	0.00169244028787854	37	1.22028247389567e-05
38	0.0154505415111108	38	5.60571493265548e-06	38	7.08031667073683e-06	38	0.00168831911051217	38	6.72862972340716e-06
39	0.0149820049197056	39	3.65742605141642e-06	39	4.85695497255069e-06	39	0.00168271109150258	39	4.338144206744e-06
40	0.0144013231866415	40	2.26994834929102e-06	40	3.5245611915526e-06	40	0.00167036479514161	40	2.76894428224117e-06
41	0.0138940545059594	41	1.4299267204839e-06	41	2.77338847503152e-06	41	0.00164665076393114	41	1.71915260935879e-06
42	0.0135455614196781	42	9.55293448032475e-07	42	2.4506085571306e-06	42	0.00160420660942082	42	1.1374241614768e-06
43	0.0133068691840789	43	5.94535190796434e-07	43	2.29482663847606e-06	43	0.00153586465266711	43	7.64125412127442e-07
44	0.0131338838410762	44	3.76202172196328e-07	44	2.21202618284999e-06	44	0.00148045773316265	44	4.92536210242589e-07
45	0.0130152199019573	45	2.72991668851089e-07	45	2.18325603709685e-06	45	0.00144300627352412	45	3.76872704437261e-07
46	0.0128782001645229	46	1.82339932079363e-07	46	2.16580498958929e-06	46	0.00140972097873288	46	3.07873072547909e-07
47	0.0127524760204611	47	1.14189437036873e-07	47	2.15012845758193e-06	47	0.0013910254558722	47	2.54558812118183e-07
48	0.012668246867813	48	8.1516476649886e-08	48	2.1405638433145e-06	48	0.00138291560402665	48	2.3364326274696e-07
49	0.0125876992964146	49	5.38378942055652e-08	49	2.13265882489219e-06	49	0.00137529293135692	49	2.23742218852542e-07
50	0.0125410841184684	50	2.77434457980461e-08	50	2.12184593232362e-06	50	0.00136846558649304	50	2.16135045138292e-07
51	0.012522973808721	51	1.6279046880081e-08	51	2.11220180949475e-06	51	0.00136337321594395	51	2.12989319636739e-07
52	0.0125111250182302	52	1.16437114764511e-08	52	2.10482362733268e-06	52	0.00135651240660531	52	2.11950643623366e-07
53	0.0125022595258975	53	8.3813493617132e-09	53	2.09340574556961e-06	53	0.00134964683843569	53	2.11165493774402e-07
54	0.0124988584726006	54	5.66427689242717e-09	54	2.06868784554416e-06	54	0.0013464770658484	54	2.10279018013813e-07
55	0.0124978471235771	55	3.67167090132148e-09	55	2.02818021530732e-06	55	0.00134477978616547	55	2.09480863340854e-07
NaN	NaN	NaN	NaN	NaN	NaN	56	0.0013435202806413	NaN	NaN


==> images/csv/convIFISSChL.csv <==
10X	10Y	20X	20Y	50X	50Y	100X	100Y
1	0.76148249883579	1	0.854713556456858	1	0.932842225184883	1	0.964548970623315
2	0.723741429770264	2	0.833417294288361	2	0.923513138304581	2	0.95972023496305
3	0.671774051344681	3	0.805029178630415	3	0.911301685168726	3	0.953436642495373
4	0.619208573904553	4	0.777527115125933	4	0.899724835298438	4	0.947519088700216
5	0.562556833566066	5	0.749406021145963	5	0.888155603504666	5	0.941644568256491
6	0.504596232497258	6	0.722446208476216	6	0.877328606765657	6	0.936183028075538
7	0.42994304725608	7	0.690669259345206	7	0.864912876692305	7	0.929963838447599
8	0.348057375003263	8	0.659439520027348	8	0.853090525276103	8	0.924086165083887
9	0.259650151993228	9	0.6283213590409	9	0.841700524504616	9	0.918465090549161
10	0.158165462917133	10	0.590225252793849	10	0.828310101537926	10	0.911910094759747
11	0.0887987791058782	11	0.555867454204861	11	0.816779637524146	11	0.906312669621904
12	0.0447761162911866	12	0.514917002823693	12	0.803744866215245	12	0.900038506022781
13	0.0229749859008896	13	0.472017647366816	13	0.790953238074415	13	0.893937708246426
14	0.0143157235550873	14	0.42548561979878	14	0.778114725279096	14	0.887871822829896
15	0.0108049931987925	15	0.374583141591146	15	0.765306837842655	15	0.881878757545428
16	0.00922152546393913	16	0.311846563207148	16	0.751120728638811	16	0.875310268294049
17	0.00732495295658261	17	0.244321632838643	17	0.737351652444836	17	0.869006223310222
18	0.00553352510742158	18	0.181345049783792	18	0.724587787069049	18	0.86322653582313
19	0.00456029523144788	19	0.114752221340929	19	0.709135840167894	19	0.856314034475203
20	0.00371904372853401	20	0.064108647472143	20	0.694276926874191	20	0.849755985939447
21	0.00287811951128447	21	0.0378995700248189	21	0.680572836389488	21	0.843786893976343
22	0.00213455585037242	22	0.0232866714029608	22	0.664349346994647	22	0.836821045523854
23	0.00147328351367036	23	0.0166965282892801	23	0.648890535561659	23	0.830287403782456
24	0.000881179722103804	24	0.0141939906225579	24	0.634009688962089	24	0.824096082502587
25	0.000546518378333626	25	0.0126513116219989	25	0.616699547741257	25	0.817017974105327
26	0.00034222784866066	26	0.0100268939558832	26	0.599520776429665	26	0.810128649116468
27	0.00021792438557872	27	0.00733494280857281	27	0.584288874040278	27	0.804135425962164
28	0.000151567743360001	28	0.00498671212821881	28	0.56351514473157	28	0.796141019917546
29	9.35831354263689e-05	29	0.00323244783185988	29	0.546892634888385	29	0.789896996713605
30	5.44162968256311e-05	30	0.00226335797642968	30	0.528252963510082	30	0.783061228128633
31	3.39810417355405e-05	31	0.00147756099409574	31	0.505936201416804	31	0.775114032948386
32	2.31108789119419e-05	32	0.000825430402824145	32	0.487024317101508	32	0.768587198240263
33	1.44833550569863e-05	33	0.000497939706489296	33	0.466457506548772	33	0.761711724896204
34	8.30988624059927e-06	34	0.000355578173595487	34	0.441239660779765	34	0.753606840057217
35	5.82641880530955e-06	35	0.00023649590531871	35	0.419367999734465	35	0.746876001769375
36	4.00688865988694e-06	36	0.000146993105490863	36	0.395194776716827	36	0.739768447440663
37	2.27783551542361e-06	37	9.80555450592123e-05	37	0.364826371150288	37	0.731345224994694
38	1.45509549641526e-06	38	5.73729427526102e-05	38	0.339710465621812	38	0.724809813506473
39	9.79979223384688e-07	39	3.32748210505177e-05	39	0.306809160311023	39	0.716826922642046
40	6.47999012828975e-07	40	2.11274931556772e-05	40	0.268964296283391	40	0.708425904713208
41	4.25643277633613e-07	41	1.31063621757465e-05	41	0.235837893561035	41	0.701628551458351
42	2.86208378408802e-07	42	8.03174410901768e-06	42	0.191949363094961	42	0.693148094252358
43	1.78278460925276e-07	43	5.24059221424936e-06	43	0.14738152065224	43	0.684889179384889
44	1.06610086874091e-07	44	3.32033520016129e-06	44	0.110956378028509	44	0.677684788142192
45	6.97029453723341e-08	45	1.9820488807453e-06	45	0.0746057859771616	45	0.669016075528514
46	4.16890506022468e-08	46	1.36233921103947e-06	46	0.0441129449887668	46	0.660261433074765
47	2.77430334604239e-08	47	9.31160120822834e-07	47	0.0277382407270833	47	0.653059343170091
48	1.97752512203127e-08	48	5.77165284962128e-07	48	0.01598808214744	48	0.643774838030203
49	1.2114100003746e-08	49	4.00234751783328e-07	49	0.00810228440773911	49	0.635085611915
50	8.43317620052899e-09	50	2.82640146561044e-07	50	0.00473958667243872	50	0.627277944231782
51	5.79869679405334e-09	51	1.64671148012973e-07	51	0.00311261422491651	51	0.617379378074474
52	3.47854413402933e-09	52	9.32361897210625e-08	52	0.00222531347537536	52	0.608646979894395
53	2.19626344678094e-09	53	6.34127215242081e-08	53	0.00187250714242768	53	0.600256693334379
54	1.52088979601484e-09	54	4.64634432750447e-08	54	0.00165064511061837	54	0.590030362409092
55	9.60132273208165e-10	55	3.12020094679979e-08	55	0.00134409446695878	55	0.580966660839721
56	6.16205199599514e-10	56	1.99732948019249e-08	56	0.000996369140557449	56	0.572166713444003
57	3.88132211522729e-10	57	1.27872976308906e-08	57	0.000712664289525893	57	0.561458818468912
58	2.31771826801461e-10	58	8.07436923511536e-09	58	0.000478829427027584	58	0.552112537949065
59	1.31276529059703e-10	59	5.44868021654735e-09	59	0.000335928202943402	59	0.542708912031512
60	8.53043560815072e-11	60	3.75613441694424e-09	60	0.000237712431080358	60	0.531281824491274
61	6.03354568692439e-11	61	2.56468901880191e-09	61	0.000146235310917297	61	0.521491354977908
62	3.36105224694551e-11	62	1.78991314841868e-09	62	8.74152028955733e-05	62	0.511293018836509
63	1.82344588521332e-11	63	1.23040339078678e-09	63	5.8649769448589e-05	63	0.499357834286621
64	1.18315693685636e-11	64	7.74802633102913e-10	64	3.96365766080671e-05	64	0.488963610846195
NaN	NaN	65	4.4527644549504e-10	65	2.53866866471546e-05	65	0.477743031686482
NaN	NaN	66	2.72664043004099e-10	66	1.56702853917045e-05	66	0.46531278558857
NaN	NaN	67	1.80078364290965e-10	67	9.2794316795165e-06	67	0.454062106956843
NaN	NaN	68	1.07540870629193e-10	68	5.40052038602958e-06	68	0.442278443432993
NaN	NaN	69	6.45622262104022e-11	69	3.62575056731513e-06	69	0.428686448055095
NaN	NaN	70	4.25382244003062e-11	70	2.55303728893673e-06	70	0.416479952351363
NaN	NaN	71	2.68015569298609e-11	71	1.60964795304724e-06	71	0.403342474045017
NaN	NaN	72	1.57371097545687e-11	72	9.65413597064452e-07	72	0.388424757451631
NaN	NaN	NaN	NaN	73	6.16934114498633e-07	73	0.374987404309601
NaN	NaN	NaN	NaN	74	4.1358235925821e-07	74	0.360317659207874
NaN	NaN	NaN	NaN	75	2.79830617749688e-07	75	0.344224976541098
NaN	NaN	NaN	NaN	76	1.96578689147486e-07	76	0.329319884709702
NaN	NaN	NaN	NaN	77	1.40383773942991e-07	77	0.314097880165591
NaN	NaN	NaN	NaN	78	9.2837708997057e-08	78	0.296154812518109
NaN	NaN	NaN	NaN	79	5.95458730395391e-08	79	0.278021840966301
NaN	NaN	NaN	NaN	80	4.00365777470558e-08	80	0.259109053759785
NaN	NaN	NaN	NaN	81	2.61394726933492e-08	81	0.235861738870405
NaN	NaN	NaN	NaN	82	1.71029290075351e-08	82	0.213332961961491
NaN	NaN	NaN	NaN	83	1.15895062284561e-08	83	0.188971956652079
NaN	NaN	NaN	NaN	84	7.81548347110134e-09	84	0.161289893452252
NaN	NaN	NaN	NaN	85	4.94302862161544e-09	85	0.134798080476113
NaN	NaN	NaN	NaN	86	3.0047643271706e-09	86	0.109535848414053
NaN	NaN	NaN	NaN	87	1.91365155603185e-09	87	0.0846131547312589
NaN	NaN	NaN	NaN	88	1.26551513809344e-09	88	0.061953901415093
NaN	NaN	NaN	NaN	89	8.51273158482454e-10	89	0.0440702222804999
NaN	NaN	NaN	NaN	90	5.80147295899652e-10	90	0.0294033558020735
NaN	NaN	NaN	NaN	91	4.08815805817103e-10	91	0.0186752147762911
NaN	NaN	NaN	NaN	92	2.85267759763248e-10	92	0.0116946132747291
NaN	NaN	NaN	NaN	93	1.83139585076522e-10	93	0.00717589212793113
NaN	NaN	NaN	NaN	94	1.11212917100848e-10	94	0.00437031468779607
NaN	NaN	NaN	NaN	95	6.96715243753282e-11	95	0.00267959775649683
NaN	NaN	NaN	NaN	96	4.52708817845341e-11	96	0.0017143173623754
NaN	NaN	NaN	NaN	97	2.99668605601047e-11	97	0.00120025096499761
NaN	NaN	NaN	NaN	98	1.97789663295479e-11	98	0.000921661390517776
NaN	NaN	NaN	NaN	NaN	NaN	99	0.000774413629473999
NaN	NaN	NaN	NaN	NaN	NaN	100	0.000673599401964207
NaN	NaN	NaN	NaN	NaN	NaN	101	0.000561494581436985
NaN	NaN	NaN	NaN	NaN	NaN	102	0.000428060130630921
NaN	NaN	NaN	NaN	NaN	NaN	103	0.000301175169360912
NaN	NaN	NaN	NaN	NaN	NaN	104	0.000198008961695113
NaN	NaN	NaN	NaN	NaN	NaN	105	0.000127414430787683
NaN	NaN	NaN	NaN	NaN	NaN	106	8.79346410580916e-05
NaN	NaN	NaN	NaN	NaN	NaN	107	6.31870755963684e-05
NaN	NaN	NaN	NaN	NaN	NaN	108	4.27404456713668e-05
NaN	NaN	NaN	NaN	NaN	NaN	109	2.74107686015243e-05
NaN	NaN	NaN	NaN	NaN	NaN	110	1.6920097065841e-05
NaN	NaN	NaN	NaN	NaN	NaN	111	9.84463409282705e-06
NaN	NaN	NaN	NaN	NaN	NaN	112	5.70748814847443e-06
NaN	NaN	NaN	NaN	NaN	NaN	113	3.5273996275476e-06
NaN	NaN	NaN	NaN	NaN	NaN	114	2.29752738087956e-06
NaN	NaN	NaN	NaN	NaN	NaN	115	1.45078689711565e-06
NaN	NaN	NaN	NaN	NaN	NaN	116	8.99545832431407e-07
NaN	NaN	NaN	NaN	NaN	NaN	117	5.68895367726035e-07
NaN	NaN	NaN	NaN	NaN	NaN	118	3.65319570646688e-07
NaN	NaN	NaN	NaN	NaN	NaN	119	2.45781923497675e-07
NaN	NaN	NaN	NaN	NaN	NaN	120	1.75751237201846e-07
NaN	NaN	NaN	NaN	NaN	NaN	121	1.26972171376712e-07
NaN	NaN	NaN	NaN	NaN	NaN	122	8.6170506348653e-08
NaN	NaN	NaN	NaN	NaN	NaN	123	5.45016766034461e-08
NaN	NaN	NaN	NaN	NaN	NaN	124	3.49784099306427e-08
NaN	NaN	NaN	NaN	NaN	NaN	125	2.35651795746694e-08
NaN	NaN	NaN	NaN	NaN	NaN	126	1.63472545574173e-08
NaN	NaN	NaN	NaN	NaN	NaN	127	1.14040436465305e-08
NaN	NaN	NaN	NaN	NaN	NaN	128	7.37302819947698e-09
NaN	NaN	NaN	NaN	NaN	NaN	129	4.40599094280631e-09
NaN	NaN	NaN	NaN	NaN	NaN	130	2.671790952971e-09
NaN	NaN	NaN	NaN	NaN	NaN	131	1.7474433338995e-09
NaN	NaN	NaN	NaN	NaN	NaN	132	1.20210212169802e-09
NaN	NaN	NaN	NaN	NaN	NaN	133	8.05265491479639e-10
NaN	NaN	NaN	NaN	NaN	NaN	134	5.06787409883121e-10
NaN	NaN	NaN	NaN	NaN	NaN	135	3.09872870230419e-10
NaN	NaN	NaN	NaN	NaN	NaN	136	1.95512169582769e-10
NaN	NaN	NaN	NaN	NaN	NaN	137	1.30761826164881e-10
NaN	NaN	NaN	NaN	NaN	NaN	138	9.09107524548968e-11
NaN	NaN	NaN	NaN	NaN	NaN	139	6.33585056000315e-11
NaN	NaN	NaN	NaN	NaN	NaN	140	4.20877859223687e-11
NaN	NaN	NaN	NaN	NaN	NaN	141	2.64259409597982e-11
NaN	NaN	NaN	NaN	NaN	NaN	142	1.66703934493931e-11
NaN	NaN	NaN	NaN	NaN	NaN	143	1.07119789419773e-11


==> images/csv/easyIFISS20GKconv.csv <==
augmented LagrangianX	augmented LagrangianY	LSC preconditionerX	LSC preconditionerY	originalX	originalY	deflationX	deflationY
1	0.412261913149725	1	0.854713556456858	1	0.854713556456858	1	0.175509990741835
2	0.28623313614989	2	0.04579220888887	2	0.833417294288361	2	0.114036140988461
3	0.127392407495913	3	0.0137806988329205	3	0.805029178630415	3	0.069391002777946
4	0.0263772924123405	4	0.00419434629003898	4	0.777527115125933	4	0.0416540682507029
5	0.00293314059880794	5	0.00130920860895201	5	0.749406021145963	5	0.0234445928918136
6	0.000373065716952663	6	0.000390135537542676	6	0.722446208476216	6	0.0141204267782202
7	8.52059211478332e-05	7	0.000113282815563953	7	0.690669259345206	7	0.0077630645164108
8	5.91486958505144e-06	8	3.44007625007241e-05	8	0.659439520027349	8	0.00446222299840707
9	2.51460178767804e-07	9	1.03776949084854e-05	9	0.628321359040901	9	0.00237611224662935
10	1.92485736167577e-08	10	2.94623436545607e-06	10	0.59022525279385	10	0.00138840216513687
11	1.52570129904324e-09	11	8.48667654561834e-07	11	0.555867454204861	11	0.000791576574972946
12	9.75485771976523e-11	12	2.6372556493813e-07	12	0.514917002823694	12	0.000506669760147729
13	7.94681736321456e-12	13	7.9831173428433e-08	13	0.472017647366817	13	0.000353942745259451
NaN	NaN	14	2.12945915664709e-08	14	0.425485619798781	14	0.000262498527162718
NaN	NaN	15	5.31030281647436e-09	15	0.374583141591147	15	0.000169543075191921
NaN	NaN	16	1.38500153362635e-09	16	0.311846563207149	16	0.00010170025519409
NaN	NaN	NaN	NaN	17	0.244321632838644	17	5.99798801915272e-05
NaN	NaN	NaN	NaN	18	0.181345049783793	18	3.38254273282369e-05
NaN	NaN	NaN	NaN	19	0.11475222134093	19	2.09748382958278e-05
NaN	NaN	NaN	NaN	20	0.0641086474721435	20	1.49171247907972e-05
NaN	NaN	NaN	NaN	21	0.0378995700248193	21	1.02423595875783e-05
NaN	NaN	NaN	NaN	22	0.0232866714029611	22	6.21650692299918e-06
NaN	NaN	NaN	NaN	23	0.0166965282892802	23	3.93105337030248e-06
NaN	NaN	NaN	NaN	24	0.014193990622558	24	2.74709887220374e-06
NaN	NaN	NaN	NaN	25	0.012651311621999	25	1.83124372513797e-06
NaN	NaN	NaN	NaN	26	0.0100268939558832	26	1.29074510758773e-06
NaN	NaN	NaN	NaN	27	0.00733494280857286	27	7.84455978887792e-07
NaN	NaN	NaN	NaN	28	0.00498671212821881	28	4.13813137668143e-07
NaN	NaN	NaN	NaN	29	0.00323244783185983	29	2.49900131583231e-07
NaN	NaN	NaN	NaN	30	0.00226335797642964	30	1.68542010553483e-07
NaN	NaN	NaN	NaN	31	0.00147756099409569	31	1.0492603028641e-07
NaN	NaN	NaN	NaN	32	0.000825430402824061	32	6.35238498052731e-08
NaN	NaN	NaN	NaN	33	0.000497939706489195	33	4.29850519377106e-08
NaN	NaN	NaN	NaN	34	0.000355578173595395	34	2.69277587737883e-08
NaN	NaN	NaN	NaN	35	0.000236495905318621	35	1.64738230049339e-08
NaN	NaN	NaN	NaN	36	0.000146993105490769	36	1.14564752132916e-08
NaN	NaN	NaN	NaN	37	9.80555450591122e-05	37	7.59011374378321e-09
NaN	NaN	NaN	NaN	38	5.73729427525249e-05	38	5.1824473738381e-09
NaN	NaN	NaN	NaN	39	3.32748210504821e-05	NaN	NaN
NaN	NaN	NaN	NaN	40	2.11274931556296e-05	NaN	NaN
NaN	NaN	NaN	NaN	41	1.31063621756518e-05	NaN	NaN
NaN	NaN	NaN	NaN	42	8.03174410877607e-06	NaN	NaN
NaN	NaN	NaN	NaN	43	5.24059221331738e-06	NaN	NaN
NaN	NaN	NaN	NaN	44	3.32033519504685e-06	NaN	NaN
NaN	NaN	NaN	NaN	45	1.98204886242374e-06	NaN	NaN
NaN	NaN	NaN	NaN	46	1.36233915440706e-06	NaN	NaN
NaN	NaN	NaN	NaN	47	9.31159786345328e-07	NaN	NaN
NaN	NaN	NaN	NaN	48	5.77163873343856e-07	NaN	NaN
NaN	NaN	NaN	NaN	49	4.00230481285323e-07	NaN	NaN
NaN	NaN	NaN	NaN	50	2.82615736212794e-07	NaN	NaN
NaN	NaN	NaN	NaN	51	1.64530730154575e-07	NaN	NaN
NaN	NaN	NaN	NaN	52	9.28206203922434e-08	NaN	NaN
NaN	NaN	NaN	NaN	53	6.26248324783001e-08	NaN	NaN
NaN	NaN	NaN	NaN	54	4.56910204620229e-08	NaN	NaN
NaN	NaN	NaN	NaN	55	3.10214265743538e-08	NaN	NaN
NaN	NaN	NaN	NaN	56	1.99543069864398e-08	NaN	NaN


==> images/petscResults/Beton/monitorCGJacobiAda.csv <==
CallGKB iterGKB InnerKSP InnerKSPCumul z lowbnd Stopping InnerRtol lowbnd_shift Stopping_shift
1 1 31690 67810 6.599661104146e-05 0.0 2e-07 1e-07 1.346776776171e-06 0.02040250884859
1 2 18057 85867 -1.346027447075e-06 0.0 2e-07 0.001515229318929 4.491992697997e-08 0.0006804982265079
1 3 9661 95528 4.488806132738e-08 0.0 2e-07 0.1 1.691683422828e-09 2.562754764852e-05
1 4 6990 102518 -1.6907111701e-09 1.346776776171e-06 0.02040250884859 0.1 5.7345837982280004e-11 8.687400819228e-07
1 5 4295 106813 5.732271888258001e-11 4.491992697997e-08 0.0006804982265079 0.1 1.628200271181e-12 2.46658325476e-08
1 6 5679 112492 -1.627350489772e-12 1.691683422828e-09 2.562754764852e-05 0.1  
1 7 3573 116065 5.257548294626e-14 5.7345837982280004e-11 8.687400819228e-07 0.1  
1 8 4968 121033 -1.524829793684e-15 1.628200271181e-12 2.46658325476e-08 0.1  


==> images/petscResults/Beton/monitorCGJacobiAdaSquare.csv <==
CallGKB iterGKB InnerKSP InnerKSPCumul z lowbnd Stopping InnerRtol lowbnd_shift Stopping_shift
1 1 31690 67810 6.599661104146e-05 0.0 2e-07 1e-07 1.346776776171e-06 0.02040250884859
1 2 18057 85867 -1.346027447075e-06 0.0 2e-07 0.001515229318929 4.491992697997e-08 0.0006804982265079
1 3 9661 95528 4.488806132738e-08 0.0 2e-07 0.1 1.691683422828e-09 2.562754764852e-05
1 4 6990 102518 -1.6907111701e-09 1.346776776171e-06 0.02040250884859 0.1 5.7345837982280004e-11 8.687400819228e-07
1 5 4295 106813 5.732271888258001e-11 4.491992697997e-08 0.0006804982265079 0.1 1.628200271181e-12 2.46658325476e-08
1 6 5679 112492 -1.627350489772e-12 1.691683422828e-09 2.562754764852e-05 0.1  
1 7 3573 116065 5.257548294626e-14 5.7345837982280004e-11 8.687400819228e-07 0.1  
1 8 4968 121033 -1.524829793684e-15 1.628200271181e-12 2.46658325476e-08 0.1  


==> images/petscResults/Beton/monitorCGJacobiCst.csv <==
CallGKB iterGKB InnerKSP InnerKSPCumul z lowbnd Stopping InnerRtol lowbnd_shift Stopping_shift
1 1 31690 67810 6.599661104146e-05 0.0 2e-07 1e-07 1.346776776186e-06 0.02040250884881
1 2 32631 100441 -1.346027447092e-06 0.0 2e-07 1e-07 4.491992691681e-08 0.000680498225551
1 3 32536 132977 4.488806135475e-08 0.0 2e-07 1e-07 1.691681019491e-09 2.562751124004e-05
1 4 32314 165291 -1.690708767116e-09 1.346776776186e-06 0.02040250884881 1e-07 5.7345786845410004e-11 8.687393072433e-07
1 5 31775 197066 5.7322666702430005e-11 4.491992691681e-08 0.000680498225551 1e-07 1.628236274906e-12 2.466637797304e-08
1 6 33225 230291 -1.627386482377e-12 1.691681019491e-09 2.562751124004e-05 1e-07  
1 7 31907 262198 5.2576408462179996e-14 5.7345786845410004e-11 8.687393072433e-07 1e-07  
1 8 32275 294473 -1.5248502254729999e-15 1.628236274906e-12 2.466637797304e-08 1e-07  


==> images/petscResults/Beton/monitorCGJacobiHybrid.csv <==
CallGKB iterGKB InnerKSP InnerKSPCumul z lowbnd Stopping InnerRtol lowbnd_shift Stopping_shift
1 1 31690 67810 6.599661104146e-05 0.0 2e-07 1e-07 1.346776776171e-06 0.02040250884859
1 2 18057 85867 -1.346027447075e-06 0.0 2e-07 0.001515229318929 4.491992697997e-08 0.0006804982265079
1 3 9661 95528 4.488806132738e-08 0.0 2e-07 0.1 1.691683422828e-09 2.562754764852e-05
1 4 6990 102518 -1.6907111701e-09 1.346776776171e-06 0.02040250884859 0.1 5.7345837982280004e-11 8.687400819228e-07
1 5 4295 106813 5.732271888258001e-11 4.491992697997e-08 0.0006804982265079 0.1 1.628200271181e-12 2.46658325476e-08
1 6 5679 112492 -1.627350489772e-12 1.691683422828e-09 2.562754764852e-05 0.1  
1 7 3573 116065 5.257548294626e-14 5.7345837982280004e-11 8.687400819228e-07 0.1  
1 8 4968 121033 -1.524829793684e-15 1.628200271181e-12 2.46658325476e-08 0.1  


==> images/petscResults/Beton/monitorCGJacobiZ.csv <==
CallGKB iterGKB InnerKSP InnerKSPCumul z lowbnd Stopping InnerRtol lowbnd_shift Stopping_shift
1 1 31690 67810 6.599661104146e-05 0.0 2e-07 1e-07 1.346776776173e-06 0.02040250884862
1 2 18057 85867 -1.346027447075e-06 0.0 2e-07 0.001515229318929 4.491992703987e-08 0.0006804982274153
1 3 10016 95883 4.48880613692e-08 0.0 2e-07 0.0742926901062 1.69168390404e-09 2.562755493846e-05
1 4 6931 102814 -1.690711646593e-09 1.346776776173e-06 0.02040250884862 0.1 5.7345985268880005e-11 8.687423131881e-07
1 5 4295 107109 5.7322866158260003e-11 4.491992703987e-08 0.0006804982274153 0.1 1.62820274725e-12 2.466587005791e-08
1 6 5686 112795 -1.627352968166e-12 1.69168390404e-09 2.562755493846e-05 0.1  
1 7 3574 116369 5.257545094649e-14 5.7345985268880005e-11 8.687423131881e-07 0.1  
1 8 4968 121337 -1.524831308696e-15 1.62820274725e-12 2.466587005791e-08 0.1  


==> images/petscResults/MixedPoisson/monitorCGJacobiAda500.txt <==
CallGKB iterGKB InnerKSP InnerKSPCumul z lowbnd Stopping InnerRtol
  1   1 700 1244 7.620758201762e-02 0.000000000000e+00 2.000000000000e-05 1.000000000000e-06
  1   2 570 1814 -4.160471754575e-02 0.000000000000e+00 2.000000000000e-05 1.312205391543e-05
  1   3 502 2316 2.097749957996e-02 0.000000000000e+00 2.000000000000e-05 4.402638492178e-05
  1   4 453 2769 -7.850448760585e-03 0.000000000000e+00 2.000000000000e-05 9.454425321572e-05
  1   5 374 3143 1.986850665248e-03 0.000000000000e+00 2.000000000000e-05 3.403805646660e-04
  1   6 289 3432 -3.940635386213e-04 4.729419010904e-02 5.273059749403e-01 1.988675993490e-03
  1   7 206 3638 1.087847085917e-04 2.248999177681e-02 2.507516946565e-01 1.279477697926e-02
  1   8 143 3781 -2.761455132787e-05 8.108329301237e-03 9.040364429333e-02 3.329895062708e-02
  1   9  88 3869 5.331846943198e-06 2.028666247397e-03 2.261857093884e-02 1.000000000000e-01
  1  10  88 3957 -3.635042791203e-06 4.097857865606e-04 4.568897859531e-03 1.000000000000e-01
  1  11  72 4029 2.238976362951e-06 1.124425693921e-04 1.253676021240e-03 1.000000000000e-01
  1  12  70 4099 -7.860182880664e-07 2.845762486333e-05 3.172876794269e-04 1.000000000000e-01
  1  13  56 4155 4.283570957247e-07 6.888864755825e-06 7.680725017402e-05 1.000000000000e-01
  1  14  54 4209 -3.364466000669e-07 4.375049955493e-06 4.877952585277e-05 1.000000000000e-01
  1  15  72 4281 2.441271669192e-07 2.446860047655e-06 2.728121373846e-05 1.000000000000e-01
  1  16  61 4342 -1.854122650780e-07 1.004234358603e-06 1.119668949058e-05 1.000000000000e-01
  1  17  65 4407 1.774879515829e-07 6.497413876157e-07 7.244277696709e-06 1.000000000000e-01


==> images/petscResults/MixedPoisson/monitorCGJacobiAdaSquare500.txt <==
CallGKB iterGKB InnerKSP InnerKSPCumul z lowbnd Stopping InnerRtol
  1   1 699 1243 7.615278286724e-02 0.000000000000e+00 2.000000000000e-05 1.000000000000e-06
  1   2 569 1812 -4.147944807385e-02 0.000000000000e+00 2.000000000000e-05 1.313149647786e-05
  1   3 478 2290 2.096975955095e-02 0.000000000000e+00 2.000000000000e-05 8.125922011557e-05
  1   4 417 2707 -7.789789652232e-03 0.000000000000e+00 2.000000000000e-05 1.865888061833e-04
  1   5 333 3040 1.964669999128e-03 0.000000000000e+00 2.000000000000e-05 9.302714862965e-04
  1   6 220 3260 -3.905241074518e-04 4.716957375519e-02 5.265755290506e-01 8.001706560124e-03
  1   7 128 3388 1.072102601500e-04 2.245964313551e-02 2.507270906742e-01 6.480905388296e-02
  1   8  97 3485 -2.777207399620e-05 8.043974480192e-03 8.979849812299e-02 1.000000000000e-01
  1   9  81 3566 5.979665701163e-06 2.006175059249e-03 2.239583272356e-02 1.000000000000e-01
  1  10  79 3645 -4.449232559301e-06 4.059925597210e-04 4.532277181588e-03 1.000000000000e-01
  1  11  66 3711 2.779338859932e-06 1.110342504467e-04 1.239525176958e-03 1.000000000000e-01
  1  12  74 3785 -1.073565218750e-06 2.890877778620e-05 3.227216624994e-04 1.000000000000e-01
  1  13  68 3853 3.928567038070e-07 8.036396918481e-06 8.971390603895e-05 1.000000000000e-01
  1  14  68 3921 -3.203397902876e-07 5.378651421588e-06 6.004430009422e-05 1.000000000000e-01
  1  15  59 3980 2.556266791739e-07 3.033078592340e-06 3.385961776145e-05 1.000000000000e-01
  1  16  59 4039 -1.976601804057e-07 1.230410824035e-06 1.373562831391e-05 1.000000000000e-01
  1  17  66 4105 1.677403906882e-07 6.241036417610e-07 6.967149089654e-06 1.000000000000e-01


==> images/petscResults/MixedPoisson/monitorCGJacobiCST500.txt <==
CallGKB iterGKB InnerKSP InnerKSPCumul z lowbnd Stopping InnerRtol
  1   1 699 1243 7.612376880807e-02 0.000000000000e+00 2.000000000000e-05 1.000000000000e-06
  1   2 683 1926 -4.162884750297e-02 0.000000000000e+00 2.000000000000e-05 1.000000000000e-06
  1   3 675 2601 2.100447174704e-02 0.000000000000e+00 2.000000000000e-05 1.000000000000e-06
  1   4 659 3260 -7.826644877843e-03 0.000000000000e+00 2.000000000000e-05 1.000000000000e-06
  1   5 652 3912 1.979679622378e-03 0.000000000000e+00 2.000000000000e-05 1.000000000000e-06
  1   6 641 4553 -3.905444515066e-04 4.732311067774e-02 5.279576991240e-01 1.000000000000e-06
  1   7 652 5205 1.090086275001e-04 2.250617121309e-02 2.510886839964e-01 1.000000000000e-06
  1   8 633 5838 -3.256319483902e-05 8.083376130198e-03 9.018167157922e-02 1.000000000000e-06
  1   9 644 6482 1.663724652733e-05 2.021107720128e-03 2.254835932008e-02 1.000000000000e-06
  1  10 622 7104 -9.942499381122e-06 4.072393183328e-04 4.543339442571e-03 1.000000000000e-06
  1  11 627 7731 2.467344390383e-06 1.154338840284e-04 1.287830753336e-03 1.000000000000e-06
  1  12 613 8344 -4.547253490922e-07 3.797772357004e-05 4.236960470164e-04 1.000000000000e-06
  1  13 634 8978 1.508457440749e-07 1.954401657483e-05 2.180415724574e-04 1.000000000000e-06
  1  14 612 9590 -7.036730965789e-08 1.025551380596e-05 1.144149846603e-04 1.000000000000e-06
  1  15 623 10213 1.542031950714e-08 2.514459637157e-06 2.805240831981e-05 1.000000000000e-06
  1  16 632 10845 -6.550272663553e-09 4.845222721472e-07 5.405541778226e-06 1.000000000000e-06


==> images/petscResults/MixedPoisson/monitorCGJacobiHybrid500.txt <==
CallGKB iterGKB InnerKSP InnerKSPCumul z lowbnd Stopping InnerRtol
  1   1 699 1243 7.611323562314e-02 0.000000000000e+00 2.000000000000e-05 1.000000000000e-06
  1   2 571 1814 -4.155271561118e-02 0.000000000000e+00 2.000000000000e-05 1.313831939758e-05
  1   3 479 2293 2.092049808073e-02 0.000000000000e+00 2.000000000000e-05 8.074620758772e-05
  1   4 417 2710 -7.823331059329e-03 0.000000000000e+00 2.000000000000e-05 1.885744123413e-04
  1   5 335 3045 1.976861672130e-03 0.000000000000e+00 2.000000000000e-05 9.140478139064e-04
  1   6 220 3265 -3.908079828194e-04 4.721822356277e-02 5.271655963359e-01 7.922360002473e-03
  1   7 128 3393 1.073128689663e-04 2.242641250427e-02 2.503784290130e-01 6.547300647424e-02
  1   8  98 3491 -2.861015132863e-05 8.079452729402e-03 9.020259384290e-02 1.000000000000e-01
  1   9  83 3574 8.505885144561e-06 2.018197188795e-03 2.253204846814e-02 1.000000000000e-01
  1  10  79 3653 -7.876190765057e-06 4.064478521326e-04 4.537764059658e-03 1.000000000000e-01
  1  11  65 3718 3.590466052240e-06 1.117222829805e-04 1.247317109204e-03 1.000000000000e-01
  1  12  66 3784 -1.304094451234e-06 3.110494061909e-05 3.472693501765e-04 1.000000000000e-01
  1  13  73 3857 7.957892599270e-07 1.223151063509e-05 1.365580086383e-04 1.000000000000e-01
  1  14  65 3922 -7.393625758570e-07 8.820795164972e-06 9.847926868810e-05 1.000000000000e-01
  1  15  66 3988 4.716197344641e-07 3.999308883890e-06 4.465005782039e-05 1.000000000000e-01
  1  16  54 4042 -2.752313080781e-07 1.782912602854e-06 1.990522690719e-05 1.000000000000e-01
  1  17  64 4106 2.902456108371e-07 1.249943009215e-06 1.395491802544e-05 1.000000000000e-01
  1  18  66 4172 -2.785119776489e-07 1.003317448151e-06 1.120148089885e-05 1.000000000000e-01
  1  19  53 4225 3.444625305231e-07 7.606860838223e-07 8.492636755789e-06 1.000000000000e-01


==> images/petscResults/MixedPoisson/monitorCGJacobiZ500.txt <==
CallGKB iterGKB InnerKSP InnerKSPCumul z lowbnd Stopping InnerRtol
  1   1 699 1243 7.626604550391e-02 0.000000000000e+00 2.000000000000e-05 1.000000000000e-06
  1   2 572 1815 -4.156379958147e-02 0.000000000000e+00 2.000000000000e-05 1.311199490406e-05
  1   3 525 2340 2.091787904186e-02 0.000000000000e+00 2.000000000000e-05 2.405939808366e-05
  1   4 484 2824 -7.812118535708e-03 0.000000000000e+00 2.000000000000e-05 4.780599400153e-05
  1   5 427 3251 1.973066737836e-03 0.000000000000e+00 2.000000000000e-05 1.280062502162e-04
  1   6 358 3609 -3.951323525326e-04 4.722483898545e-02 5.264555550801e-01 5.068252283737e-04
  1   7 285 3894 1.087009669205e-04 2.241980814936e-02 2.499325382946e-01 2.530797576028e-03
  1   8 190 4084 -2.811698154616e-05 8.067894670159e-03 8.993963200392e-02 9.199550181841e-03
  1   9 153 4237 6.887261662486e-06 2.015384783907e-03 2.246719530773e-02 3.556569535597e-02
  1  10  85 4322 -5.335876417203e-06 4.108673104897e-04 4.580284701816e-03 1.000000000000e-01
  1  11  88 4410 2.483492763969e-06 1.126434132445e-04 1.255731203418e-03 1.000000000000e-01
  1  12  44 4454 -5.965127644700e-07 2.954647466960e-05 3.293794916553e-04 1.000000000000e-01
  1  13  65 4519 2.803427349995e-07 9.083397282027e-06 1.012602962858e-04 1.000000000000e-01
  1  14  51 4570 -2.278196650277e-07 5.926688348088e-06 6.606979739907e-05 1.000000000000e-01
  1  15  55 4625 1.637454701878e-07 2.584737939271e-06 2.881425544033e-05 1.000000000000e-01
  1  16  55 4680 -1.532209932014e-07 7.325370835532e-07 8.166209163525e-06 1.000000000000e-01

